Capacity estimation and verification of quantum channels with arbitrarily correlated errors

One of the main figures of merit for quantum memories and quantum communication devices is their quantum capacity. It has been studied for arbitrary kinds of quantum channels, but its practical estimation has so far been limited to devices that implement independent and identically distributed (i.i.d.) quantum channels, where each qubit is affected by the same noise process. Real devices, however, typically exhibit correlated errors. Here, we overcome this limitation by presenting protocols that estimate a channel's one-shot quantum capacity for the case where the device acts on (an arbitrary number of) qubits. The one-shot quantum capacity quantifies a device's ability to store or communicate quantum information, even if there are correlated errors across the different qubits. We present a protocol which is easy to implement and which comes in two versions. The first version estimates the one-shot quantum capacity by preparing and measuring in two different bases, where all involved qubits are used as test qubits. The second version verifies on-the-fly that a channel's one-shot quantum capacity exceeds a minimal tolerated value while storing or communicating data, therefore combining test qubits and data qubits in one protocol. We discuss the performance of our method using simple examples, such as the dephasing channel for which our method is asymptotically optimal. Finally, we apply our method to estimate the one-shot capacity in an experiment using a transmon qubit.

==> csv/asymp.csv <==
100.0,0.427206085768
1000000000.0,0.427206085768


==> csv/bound_vs_N.csv <==
1000,-0.294710141900471
1006,-0.291507169104785
1014,-0.287268088691876
1021,-0.289238707034156
1028,-0.285633487320122
1035,-0.282089074365765
1042,-0.278529074013587
1049,-0.275028725926054
1057,-0.276487733747768
1064,-0.272960091210307
1072,-0.279576200573051
1079,-0.276151224785071
1087,-0.272287617875741
1094,-0.268904873664102
1102,-0.270277991263045
1109,-0.272082276091361
1117,-0.268296560630548
1125,-0.264645724306456
1133,-0.265898996443160
1141,-0.262204867583892
1149,-0.258489349185651
1157,-0.254870077741166
1165,-0.251343986894425
1173,-0.247766651594944
1181,-0.244226385886690
1189,-0.240747922651170
1198,-0.236814991735229
1206,-0.233387068385842
1214,-0.234796222313533
1223,-0.231076540257675
1231,-0.232424122727253
1240,-0.228732743232272
1249,-0.224965908864796
1257,-0.226296247126214
1266,-0.222668634127256
1275,-0.219060277130840
1284,-0.220015936400193
1293,-0.216459729558454
1302,-0.217337036728971
1311,-0.218165698167338
1320,-0.214680900785783
1329,-0.211230889931462
1339,-0.207442783150125
1348,-0.204055638768867
1357,-0.200736387712652
1367,-0.201462875278636
1376,-0.198154243134028
1386,-0.198887878735349
1396,-0.199422756212623
1405,-0.196208612074361
1415,-0.196916415653200
1425,-0.193378680845876
1435,-0.189863796149852
1445,-0.190410951120782
1455,-0.186961982330208
1465,-0.183547326151462
1476,-0.179826047320052
1486,-0.184320382511750
1496,-0.180985090935911
1507,-0.177345432964440
1517,-0.174089003864170
1528,-0.170553011988994
1539,-0.167036667862956
1549,-0.163843845863007
1560,-0.160409302934800
1571,-0.160693438656209
1582,-0.157309892493115
1593,-0.157598161080610
1604,-0.157893927795586
1615,-0.154536589860672
1627,-0.154481230108399
1638,-0.155066715786940
1649,-0.151805652979300
1661,-0.152083882917726
1672,-0.148863875595800
1684,-0.152617266865750
1696,-0.149103407829516
1708,-0.145658554571189
1720,-0.149332996187055
1732,-0.149286012941590
1744,-0.145883611237269
1756,-0.142524455665881
1768,-0.139205451277137
1781,-0.135642664460737
1793,-0.132391693307322
1805,-0.129172543761384
1818,-0.129220484818261
1831,-0.125786121527160
1844,-0.122387498553929
1856,-0.125942520676942
1869,-0.122581128998431
1882,-0.119253016799699
1896,-0.115707846562949
1909,-0.115607066133056
1922,-0.112367761442137
1935,-0.109162964733173
1949,-0.105736824836389
1963,-0.105637643398318
1976,-0.105585218254063
1990,-0.102243446937442
2004,-0.105349060115388
2018,-0.102041307944564
2032,-0.101781008266535
2046,-0.098525999141887
2061,-0.098211643648062
2075,-0.097982875330420
2089,-0.094787623358240
2104,-0.091413780706544
2119,-0.090982344487809
2133,-0.090748057912725
2148,-0.087432346376117
2163,-0.084167614552847
2178,-0.083920154328942
2194,-0.083454606237263
2209,-0.080261113006947
2224,-0.082806747159466
2240,-0.082220649103770
2256,-0.078881848279386
2271,-0.078644263723959
2287,-0.081002166152666
2303,-0.077727610219973
2319,-0.074467887949185
2335,-0.071250300276593
2352,-0.067874437062491
2368,-0.064726516685198
2385,-0.061398846463301
2401,-0.058306443682628
2418,-0.060287344979359
2435,-0.057044726840556
2452,-0.056409279624783
2469,-0.053226368993510
2486,-0.050073646082560
2504,-0.049294359893620
2521,-0.046194853746374
2539,-0.045433592858890
2556,-0.047478971238839
2574,-0.049437211672786
2592,-0.046230023214480
2610,-0.043051070112386
2628,-0.042445577924479
2647,-0.041554738413842
2665,-0.040955621102993
2684,-0.037703775935392
2703,-0.036849420440388
2721,-0.036163238852347
2740,-0.032992092425984
2760,-0.029682975068416
2779,-0.026576739565883
2798,-0.023500051990085
2818,-0.020298780192744
2837,-0.017282287200701
2857,-0.014150202179022
2877,-0.017922312167287
2897,-0.017059406956621
2918,-0.013815300305865
2938,-0.010754677685323
2958,-0.007725076478038
2979,-0.009058299174914
3000,-0.005953649007103
3021,-0.007278551289240
3042,-0.006318151097836
3063,-0.003249348141767
3084,-0.000211718876912
3106,0.002928260676118
3128,0.006059510009613
3149,0.006892484606654
3171,0.007889063038132
3194,0.006823050654745
3216,0.005810394710303
3238,0.008839007579041
3261,0.009994515536456
3284,0.009135386510505
3307,0.010086379025882
3330,0.013147960934222
3353,0.016185443119781
3376,0.017240271428903
3400,0.018420429312653
3424,0.021507527713812
3448,0.024546159534320
3472,0.027544751886302
3496,0.026642627992919
3520,0.027763559595721
3545,0.028819920044284
3570,0.029892663393411
3594,0.032813384789901
3620,0.034124171201008
3645,0.035120792426384
3670,0.036279070832806
3696,0.035599289944311
3722,0.038639670247426
3748,0.039892130515016
3774,0.042851834288277
3800,0.044058924045805
3827,0.045365624971933
3853,0.048290512991299
3880,0.051264112259943
3907,0.052536194645864
3935,0.050370604629969
3962,0.051622731357191
3990,0.052952425611653
4018,0.055966834757859
4046,0.053492401454540
4074,0.053192990651990
4102,0.054346950865984
4131,0.057383453593382
4160,0.058628338192944
4189,0.060026164001274
4218,0.062974854883217
4247,0.061174436675919
4277,0.062605535676281
4307,0.062479087311782
4337,0.062406092828643
4367,0.062309444772140
4398,0.065308674130586
4428,0.068208656541448
4459,0.069472279460103
4490,0.069488663683442
4522,0.072467137375327
4553,0.070593730904315
4585,0.073557904854874
4617,0.073432710096446
4649,0.074768268168929
4682,0.077757638161129
4714,0.077772946718990
4747,0.079299532544932
4780,0.079258004769991
4814,0.077758290325236
4847,0.077906134317607
4881,0.072162876406814
4915,0.075144731374581
4950,0.075332220147971
4984,0.076889307443412
5019,0.079879087144906
5054,0.081474323319632
5089,0.080016846245389
5125,0.080224863979097
5160,0.081670295549352
5196,0.083159208085243
5233,0.086159085002288
5269,0.089050427766839
5306,0.091995473176923
5343,0.092329960578364
5380,0.090040782947677
5418,0.091751954427400
5456,0.094646860160747
5494,0.094845802694667
5532,0.097824172953868
5571,0.095869638685019
5610,0.096204978626578
5649,0.096752549702940
5688,0.098322087796283
5728,0.099965564758383
5768,0.100403543036033
5808,0.100856992280228
5849,0.101357834635098
5889,0.103007751207424
5931,0.102260861602267
5972,0.101761357719253
6014,0.099839970826169
6056,0.100413351496421
6098,0.102093559186605
6140,0.101547614321930
6183,0.101042632546805
6226,0.103994601522096
6270,0.107055273758609
6314,0.107803258366684
6358,0.110776125502414
6402,0.113659217015284
6447,0.115439637280346
6492,0.117241774859336
6537,0.120145730545477
6583,0.119741170942862
6629,0.122642521715119
6675,0.125488272441088
6721,0.126209459917383
6768,0.128060325442684
6816,0.129964623474545
6863,0.131776921020349
6911,0.131467166982806
6959,0.133197127465071
7008,0.135055913625202
7057,0.131738790351988
7106,0.131410762882004
7156,0.134276437945460
7206,0.134195913594599
7256,0.137084145184018
7306,0.136914168713747
7357,0.138725120277225
7409,0.139539266095764
7460,0.142319490866157
7513,0.142346452078816
7565,0.144135886655832
7618,0.143200502002037
7671,0.144999804687283
7724,0.145851731984205
7778,0.146894025357582
7833,0.148789852002211
7887,0.150587103564948
7942,0.150508897266696
7998,0.149568407422696
8054,0.152382677354768
8110,0.154261314182084
8166,0.156181400465840
8223,0.153737506380803
8281,0.153129743591037
8339,0.152262589579614
8397,0.154179182195174
8455,0.156952699123131
8514,0.158115987659111
8574,0.160137755930645
8634,0.161236274838036
8694,0.161478069684803
8755,0.163434402777518
8816,0.164584853041108
8877,0.165737569323735
8939,0.166818422439767
9001,0.167156553860282
9064,0.168282247192207
9128,0.166265280014561
9191,0.166657300031899
9255,0.167810956669194
9320,0.169919273960607
9385,0.170280303255631
9450,0.169963783794694
9516,0.171264744024558
9583,0.173242274765382
9650,0.174556804723357
9717,0.173327570208325
9785,0.175323685802560
9853,0.175881662452058
9922,0.174078485763096
9991,0.175353942108703
10061,0.175909063447007
10131,0.175721870503917
10202,0.176314705597201
10273,0.176963248408529
10345,0.179013280542502
10417,0.178965041074582
10490,0.178883386009748
10563,0.181677885777465
10636,0.180170283729689
10711,0.180913509939253
10785,0.180901817523841
10861,0.182303184748094
10937,0.180970690744439
11013,0.181006255748527
11090,0.182454630877528
11167,0.183822046765809
11245,0.186602714265475
11323,0.188007436786045
11402,0.189412076668918
11482,0.191520783825700
11562,0.192978438924456
11643,0.195073294547203
11724,0.195288427100684
11806,0.194806194847042
11888,0.195662748477650
11971,0.198453471246914
12055,0.200537888961014
12139,0.201386570037955
12224,0.202270562858410
12309,0.203186949451880
12395,0.201675209115939
12481,0.203203007069385
12568,0.202932951954249
12656,0.205178640185454
12744,0.206718591366214
12833,0.206523161664672
12923,0.207510679713181
13013,0.208444999024237
13104,0.208844443226309
13195,0.208681755065089
13288,0.210279231886356
13380,0.211795125069622
13474,0.212323742305565
13568,0.214458200523634
13662,0.214852188637802
13758,0.215966311792736
13854,0.216489000629637
13950,0.217480779210569
14048,0.218534773662725
14146,0.217894311047212
14244,0.216166954602787
14344,0.217883037469921
14444,0.219544878248098
14545,0.221189730402158
14646,0.221229361851755
14748,0.221299274769499
14851,0.221965920962353
14955,0.223140220380184
15059,0.224851426347474
15164,0.225561611862418
15270,0.226225737980242
15377,0.227942718660255
15484,0.227581347829882
15592,0.227227760826488
15701,0.227949593384001
15811,0.229135090515921
15921,0.229446180976078
16032,0.230158543619913
16144,0.231352107684666
16257,0.232641385802696
16370,0.233882219210282
16484,0.235141568748087
16599,0.237829048643750
16715,0.238620331053413
16832,0.239903644393136
16949,0.242083374777587
17067,0.243854967373838
17187,0.243729334480745
17307,0.244611731879617
17427,0.245904745139116
17549,0.248138853089576
17671,0.248998301520572
17795,0.251674008172548
17919,0.252147393768456
18044,0.252563353054563
18170,0.254286639904173
18297,0.256508749398180
18424,0.257335753083503
18553,0.256910127763217
18682,0.258274774246413
18813,0.259592534479352
18944,0.260950882358668
19076,0.262741092986763
19209,0.263241580271432
19343,0.265065791247135
19478,0.266426577536984
19614,0.266248868587884
19751,0.265975437002408
19889,0.267825186559538
20028,0.268373499959196
20168,0.269734081197623
20308,0.269535095451360
20450,0.270580608817100
20593,0.270831861961917
20736,0.271822560394360
20881,0.272117137061503
21027,0.272810488797057
21174,0.273496171597277
21321,0.274577473460734
21470,0.274883459069556
21620,0.276353569659880
21771,0.274830731061181
21923,0.276355480615361
22076,0.277806335444806
22230,0.278164329862095
22385,0.277854458679284
22541,0.277856197611934
22698,0.278643961647627
22857,0.279086162431418
23016,0.280253718554313
23177,0.279745734299342
23339,0.280619362508313
23501,0.282161079804815
23665,0.282627721968629
23831,0.282816854471950
23997,0.283002253295203
24164,0.282296469151045
24333,0.280798687434033
24503,0.281703637856824
24674,0.282654137203850
24846,0.281911611515951
25019,0.282213466692192
25194,0.281879500545989
25370,0.283183427932373
25547,0.285106201274174
25725,0.284260911325372
25905,0.284049409842745
26085,0.286029094627027
26267,0.285458311154779
26451,0.286246178813305
26635,0.286278767232552
26821,0.287707398269481
27008,0.289115671852615
27197,0.290184051374878
27387,0.291534771987194
27578,0.292631880316016
27770,0.294316944453874
27964,0.295053498938491
28159,0.294684057480158
28356,0.295253016850708
28553,0.296044161218914
28753,0.295981516519070
28953,0.297116177879061
29155,0.297413581495866
29359,0.298602149719142
29564,0.298330320322603
29770,0.297881899140029
29978,0.297930938609856
30187,0.299091096448931
30398,0.299139676563479
30610,0.298457784422095
30823,0.298909254066137
31038,0.300075422297836
31255,0.298964413743332
31473,0.301021360157769
31693,0.301183163646570
31914,0.301658050534919
32137,0.301886771678963
32361,0.302082676969348
32587,0.302062037550621
32814,0.301568906890744
33043,0.301598953391256
33274,0.302139055248325
33506,0.301220589059499
33740,0.302310618872951
33975,0.301902318611863
34212,0.301578399440107
34451,0.302708857284563
34691,0.303131233563608
34933,0.303577139975925
35177,0.303290089448367
35423,0.303039158934672
35670,0.302864553007655
35919,0.302919242148727
36169,0.301360311232842
36422,0.300727008766917
36676,0.300824097096096
36932,0.301612029292114
37190,0.301772589874164
37449,0.301505475686245
37710,0.302819650770947
37974,0.302971570372115
38239,0.302923520338477
38505,0.302886037131177
38774,0.304648554477318
39045,0.305971148335470
39317,0.306874813542641
39592,0.305909018241702
39868,0.305300413041162
40146,0.306849868421837
40426,0.307342178306899
40708,0.308469985122378
40992,0.308588766386296
41278,0.308549249336581
41566,0.310318909310478
41857,0.310069874788137
42149,0.310659701695010
42443,0.311043539426061
42739,0.312051053852730
43037,0.311125958765949
43338,0.310227155662690
43640,0.310142061223829
43944,0.309289227567395
44251,0.309602259550933
44560,0.310327002394790
44871,0.310855967107751
45184,0.311777436693350
45499,0.313063709518000
45817,0.314754250651364
46137,0.315355717290153
46458,0.314837068612861
46783,0.315252926108009
47109,0.314793846161263
47438,0.315976059724129
47769,0.316980793663634
48102,0.317250493779381
48438,0.317914830712639
48776,0.317062462288631
49116,0.317425225557355
49459,0.318301729982366
49804,0.318016768739221
50152,0.318420674621026
50502,0.318841440005041
50854,0.318438109653967
51209,0.319563509032516
51566,0.320187768687200
51926,0.320285464504809
52289,0.321733133430852
52653,0.321889007537566
53021,0.322531311545384
53391,0.323973098023722
53763,0.324476233627085
54139,0.324684917396362
54516,0.325712652429032
54897,0.325807773417700
55280,0.325927033547820
55666,0.327143302135053
56054,0.327747411748138
56445,0.328020160781821
56839,0.329675353805580
57236,0.330013946479137
57635,0.330238274947926
58037,0.331177899178185
58442,0.331525019113837
58850,0.332330589397658
59261,0.333024884312675
59674,0.333713317719540
60091,0.334840098989521
60510,0.334961460899983
60932,0.334396406836145
61358,0.335286563320256
61786,0.335484313283356
62217,0.335256224707749
62651,0.335616119547986
63088,0.335151749652297
63528,0.334299388234474
63972,0.334296625052308
64418,0.334887647916022
64868,0.334532539379888
65320,0.335648541725650
65776,0.336518637154083
66235,0.336746145737355
66697,0.336964515532756
67163,0.337729606834451
67632,0.338511912781064
68103,0.339654154035514
68579,0.339075220388754
69057,0.340001909730268
69539,0.341316842830535
70024,0.341174266728348
70513,0.342272311101292
71005,0.342170868340922
71501,0.342415464790357
72000,0.342902643181046
72502,0.344007135154079
73008,0.344415290928108
73517,0.344688655350061
74030,0.344546488676404
74547,0.344202112613474
75067,0.344088906844665
75591,0.344141619277961
76119,0.344426934919279
76650,0.344833283932897
77185,0.345014568623202
77723,0.345657962328459
78266,0.345019736651532
78812,0.345892849299758
79362,0.346798227453250
79915,0.346948503239815
80473,0.347332691285506
81035,0.347210072748833
81600,0.347734128247401
82170,0.348927331487415
82743,0.349209307750929
83320,0.350464499801853
83902,0.350588104871631
84487,0.350348346826685
85077,0.350444655734013
85671,0.351363928969694
86268,0.351554942254613
86870,0.351811916962492
87477,0.352135530223349
88087,0.353186003078167
88702,0.353936031230600
89321,0.353806930222337
89944,0.353624309331759
90572,0.354206138679066
91204,0.354531805239633
91840,0.354009803344420
92481,0.353994830780611
93126,0.354466421662312
93776,0.354120397675336
94431,0.354602045950763
95090,0.354890764089587
95753,0.355252101774458
96421,0.355693375546431
97094,0.355453081040465
97772,0.355549207606861
98454,0.356128553878965
99141,0.356723679271376
99833,0.356366803726140
100529,0.356189719074926
101231,0.356463641647471
101937,0.356325777712934
102649,0.356457827960137
103365,0.356380456713591
104086,0.356053862341367
104813,0.355618546257790
105544,0.356069536466326
106281,0.356805689697355
107022,0.356483059503389
107769,0.356664577770741
108521,0.357279650273117
109278,0.357363799560574
110041,0.358061900580676
110809,0.358870973350151
111582,0.358904770564837
112361,0.359247013798884
113145,0.359760516743126
113934,0.359535735655851
114729,0.359779732247547
115530,0.360053416343079
116336,0.360478835748592
117148,0.360976984359031
117965,0.361499562649868
118789,0.362041278967989
119618,0.362514099354729
120452,0.362343602808999
121293,0.362573020512468
122139,0.362379128725823
122992,0.362130568635300
123850,0.362256334973669
124714,0.363018250100883
125584,0.363302434313951
126461,0.363122948347241
127343,0.363515467924400
128232,0.363365231536139
129127,0.362685615050784
130028,0.362704905792347
130935,0.363162945869687
131849,0.363563302790922
132769,0.363711139253364
133695,0.362299448887964
134628,0.362878477958412
135568,0.362944568058023
136514,0.363225704499608
137466,0.363649125682692
138426,0.363708482248193
139392,0.363850178424050
140364,0.363839647194832
141344,0.363954873967605
142330,0.364120049045007
143323,0.364681597117948
144323,0.365223441205488
145330,0.365046517285204
146345,0.365046865983164
147366,0.365314462190133
148394,0.366079596419943
149430,0.366828131288398
150472,0.367297417376969
151522,0.367360457148495
152580,0.367531215627168
153645,0.367956444678703
154717,0.368169897240432
155796,0.368431909956019
156884,0.368265955988398
157978,0.369109470364191
159081,0.369540876504048
160191,0.369988334226581
161309,0.370090103063809
162434,0.370111557471586
163568,0.369769303676168
164709,0.369523027995650
165859,0.369927850276739
167016,0.369777058847312
168181,0.369893991256251
169355,0.370236497762089
170537,0.371050150443473
171727,0.370800494687366
172925,0.370375130972532
174132,0.370460505768065
175347,0.370177285482721
176571,0.371033204027270
177803,0.371311472695267
179044,0.372198272925062
180293,0.372328973825546
181551,0.372289288774555
182818,0.372821018939797
184094,0.373335021641627
185378,0.373420606324450
186672,0.374320987653670
187975,0.374818936167873
189286,0.374769937740733
190607,0.374947786269746
191937,0.375152744498597
193277,0.375235009266911
194625,0.375605433444819
195983,0.375947274448431
197351,0.376890096655805
198728,0.376482128598221
200115,0.376575523075419
201511,0.377285195223346
202918,0.377447588403260
204334,0.377747849366809
205759,0.377671554139284
207195,0.377306833021236
208641,0.377482022154348
210097,0.378373149697743
211563,0.379128205986776
213040,0.379523012358587
214526,0.380030202568128
216023,0.380483138491769
217531,0.380469767821370
219049,0.380776843973277
220577,0.381178781337089
222116,0.381890604570730
223666,0.381698274121012
225227,0.382400396661515
226799,0.382633134881122
228381,0.383308702854684
229975,0.383426931719936
231580,0.384041524639175
233196,0.384581356553774
234823,0.384839867122282
236462,0.384865613210712
238112,0.384989954892956
239773,0.385315451985102
241447,0.385851165974573
243132,0.386113684698994
244828,0.386090662234122
246537,0.385770303306142
248257,0.385812768419173
249989,0.386200404984568
251734,0.385984687157617
253490,0.387083516888654
255259,0.387277555038322
257041,0.387925038802670
258834,0.388324295695451
260640,0.388747261559075
262459,0.388843132011991
264291,0.389028727453737
266135,0.389057111480318
267992,0.389532746452240
269862,0.390318446388700
271745,0.390880597808514
273642,0.391550739388712
275551,0.392135324292324
277474,0.392404320342189
279410,0.392496096632401
281360,0.392428307816414
283323,0.392437675885078
285301,0.392519800461292
287291,0.393397128999540
289296,0.393664540825889
291315,0.393504997031502
293348,0.394076133252122
295395,0.394231813523000
297456,0.394491530388345
299532,0.394037588551930
301622,0.394468693627699
303727,0.393957438941251
305846,0.394374248098681
307981,0.394890755816879
310130,0.395360162889416
312294,0.395266751148315
314473,0.395500014286723
316668,0.395922965578573
318877,0.396331575166529
321102,0.396396093440837
323343,0.396520033176707
325600,0.397018813004057
327872,0.397597789924764
330160,0.397839231712396
332463,0.397967702560115
334783,0.398167994670773
337120,0.398315371256649
339472,0.397975764292322
341841,0.398427400368977
344226,0.399105437987714
346629,0.398875502831248
349047,0.399110948928561
351483,0.399592295246126
353936,0.399832395024198
356406,0.400048906266256
358893,0.400388073742869
361397,0.400245707052432
363919,0.400255165965838
366458,0.400473369807829
369016,0.400472070444307
371591,0.400264708611254
374184,0.400534585667391
376795,0.400654526947956
379424,0.400835564147986
382072,0.400709854332384
384738,0.400848230260946
387423,0.400823989309868
390126,0.400934450248097
392849,0.401574266005670
395590,0.402333882981271
398351,0.402522479801634
401130,0.402272167957875
403929,0.402724276516055
406748,0.402477189488952
409587,0.402833278460176
412445,0.403212848269060
415323,0.403404074956734
418221,0.403176666503475
421139,0.402823757631120
424078,0.402817347760730
427037,0.403101025319991
430017,0.403298408726812
433018,0.403338838204569
436040,0.403533929288315
439083,0.403535492451718
442147,0.403669179101895
445232,0.403566803248459
448339,0.403859304905580
451467,0.404159913280534
454618,0.404253895492966
457790,0.404573516777695
460985,0.404616170693431
464202,0.404858619643872
467441,0.404648586438865
470703,0.404837864924606
473987,0.405160141718567
477295,0.405427783203394
480626,0.405621387893985
483980,0.405550545497888
487357,0.406068348281822
490758,0.405988066574367
494182,0.406397012806927
497631,0.406616674381127
501103,0.406851386129631
504600,0.407077768859226
508121,0.407144154653533
511667,0.407390554277009
515238,0.407530688434048
518833,0.407989168400082
522453,0.408420651513014
526099,0.408678559027771
529770,0.409296537698974
533467,0.409231699247926
537190,0.409588167510027
540939,0.409512205238246
544713,0.409817762340164
548514,0.410203409633160
552342,0.410172893798265
556196,0.410540794988228
560078,0.410753206341978
563986,0.410973955634175
567922,0.411413655602623
571885,0.411453165576829
575875,0.411578371189659
579894,0.411676027775464
583940,0.411478767891849
588015,0.411890728600209
592119,0.412121064181350
596250,0.412626688604699
600411,0.412482017978163
604601,0.412537570325131
608820,0.412699194217358
613068,0.413076238130105
617346,0.413317692090793
621654,0.413321061479285
625992,0.413283549015552
630361,0.413298776768645
634759,0.413520098968897
639189,0.413421840815160
643649,0.413492151037932
648141,0.413614590253380
652664,0.413893432112970
657218,0.414119275790218
661804,0.414228643655909
666422,0.414675532936155
671073,0.414896952545920
675756,0.415358968475414
680471,0.415467163490685
685220,0.415511040211833
690001,0.415757737782695
694816,0.415834826356115
699665,0.416020229171765
704547,0.416387879211238
709464,0.416122696777715
714414,0.416337030754801
719400,0.416519083169366
724420,0.416831483327206
729475,0.417108437661987
734565,0.417101274758382
739691,0.416976682636062
744853,0.417270665727948
750051,0.417637426203665
755285,0.417477933197584
760555,0.417723044793331
765862,0.417712568363598
771207,0.418069092542205
776588,0.418095477814350
782007,0.418440373852468
787464,0.418883422511158
792959,0.418913725583486
798493,0.418873302205418
804065,0.418476023765739
809676,0.418296071094282
815326,0.418507897273811
821015,0.418796889711802
826745,0.418737370127624
832514,0.418839325225064
838323,0.419183780426619
844173,0.419363189153350
850064,0.419539480034928
855996,0.419548043139874
861969,0.419833402028979
867984,0.420228056804124
874041,0.420714097372889
880140,0.420648254822360
886282,0.420738821587966
892466,0.420519521044221
898694,0.420598811912341
904966,0.420635999237838
911281,0.420575265773292
917640,0.420788238808186
924043,0.421073150795458
930491,0.421176480278157
936984,0.421152594662870
943523,0.421342688723610
950107,0.421468142712140
956737,0.421794948647227
963413,0.422058413015455
970136,0.422183723731609
976906,0.422472769783959
983723,0.422396705628028
990587,0.422707710774367
997500,0.422581806500234
1004460,0.422543881857175
1011470,0.422870094413028
1018528,0.423211792633295
1025635,0.423119719872380
1032793,0.422693285920922
1040000,0.422921402145458


==> csv/bound_vs_epsilon_1us.csv <==
0.000000001000000,0.063602460379280
0.000000001204504,0.063694281477904
0.000000001450829,0.063786088264856
0.000000001747528,0.063877915531680
0.000000002104904,0.063969795031879
0.000000002535364,0.064061755823638
0.000000003053856,0.064153824569537
0.000000003678380,0.064246025799613
0.000000004430621,0.064338382143024
0.000000005336699,0.064430914532708
0.000000006428073,0.064523642386733
0.000000007742637,0.064616583769441
0.000000009326033,0.064709755535007
0.000000011233240,0.064803173455672
0.000000013530478,0.064896852336551
0.000000016297508,0.064990806118646
0.000000019630407,0.065085047971499
0.000000023644894,0.065179590376686
0.000000028480359,0.065274445203218
0.000000034304693,0.065369623775776
0.000000041320124,0.065465136936565
0.000000049770236,0.065560995101524
0.000000059948425,0.065657208311473
0.000000072208090,0.065753786278785
0.000000086974900,0.065850738430023
0.000000104761575,0.065948073945008
0.000000126185688,0.066045801792672
0.000000151991108,0.066143930764047
0.000000183073828,0.066242469502695
0.000000220513074,0.066341426532841
0.000000265608778,0.066440810285458
0.000000319926714,0.066540629122531
0.000000385352859,0.066640891359679
0.000000464158883,0.066741605287338
0.000000559081018,0.066842779190644
0.000000673415066,0.066944421368188
0.000000811130831,0.067046540149753
0.000000977009957,0.067149143913178
0.000001176811952,0.067252241100452
0.000001417474163,0.067355840233142
0.000001707352647,0.067459949927253
0.000002056512308,0.067564578907619
0.000002477076356,0.067669736021887
0.000002983647240,0.067775430254201
0.000003593813664,0.067881670738630
0.000004328761281,0.067988466772439
0.000005214008288,0.068095827829240
0.000006280291442,0.068203763572116
0.000007564633276,0.068312283866760
0.000009111627561,0.068421398794689
0.000010974987655,0.068531118666606
0.000013219411485,0.068641454035951
0.000015922827933,0.068752415712712
0.000019179102617,0.068864014777535
0.000023101297001,0.068976262596216
0.000027825594022,0.069089170834607
0.000033516026509,0.069202751474012
0.000040370172586,0.069317016827127
0.000048626015801,0.069431979554591
0.000058570208181,0.069547652682209
0.000070548023107,0.069664049618918
0.000084975343591,0.069781184175568
0.000102353102190,0.069899070584592
0.000123284673944,0.070017723520650
0.000148496826225,0.070137158122320
0.000178864952906,0.070257390014954
0.000215443469003,0.070378435334758
0.000259502421140,0.070500310754240
0.000312571584969,0.070623033509116
0.000376493580679,0.070746621426801
0.000453487850813,0.070871092956629
0.000546227721768,0.070996467201927
0.000657933224658,0.071122763954123
0.000792482898354,0.071250003729042
0.000954548456662,0.071378207805588
0.001149756995398,0.071507398267013
0.001384886371394,0.071637598045001
0.001668100537200,0.071768830966820
0.002009233002565,0.071901121805805
0.002420128264794,0.072034496335484
0.002915053062825,0.072168981387677
0.003511191734215,0.072304604914942
0.004229242874390,0.072441396057770
0.005094138014816,0.072579385216997
0.006135907273413,0.072718604131936
0.007390722033526,0.072859085964796
0.008902150854450,0.073000865392026
0.010722672220103,0.073143978703298
0.012915496650149,0.073288463908919
0.015556761439305,0.073434360856590
0.018738174228604,0.073581711358509
0.022570197196339,0.073730559329975
0.027185882427329,0.073880950940797
0.032745491628777,0.074032934780979
0.039442060594377,0.074186562042375
0.047508101621028,0.074341886718230
0.057223676593502,0.074498965822814
0.068926121043497,0.074657859633689
0.083021756813198,0.074818631959512
0.100000000000000,0.074981350436760


==> csv/bound_vs_epsilon_300ns.csv <==
0.000000001000000,0.418191919368805
0.000000001204504,0.418313831362269
0.000000001450829,0.418435729018330
0.000000001747528,0.418557658534393
0.000000002104904,0.418679662080763
0.000000002535364,0.418801778254992
0.000000003053856,0.418924042479233
0.000000003678380,0.419046487349005
0.000000004430621,0.419169142940340
0.000000005336699,0.419292037081139
0.000000006428073,0.419415195591634
0.000000007742637,0.419538642498052
0.000000009326033,0.419662400222991
0.000000011233240,0.419786489755468
0.000000013530478,0.419910930803169
0.000000016297508,0.420035741929080
0.000000019630407,0.420160940674373
0.000000023644894,0.420286543669151
0.000000028480359,0.420412566732476
0.000000034304693,0.420539024962888
0.000000041320124,0.420665932820477
0.000000049770236,0.420793304201459
0.000000059948425,0.420921152506064
0.000000072208090,0.421049490700466
0.000000086974900,0.421178331373388
0.000000104761575,0.421307686787966
0.000000126185688,0.421437568929354
0.000000151991108,0.421567989548534
0.000000183073828,0.421698960202741
0.000000220513074,0.421830492292829
0.000000265608778,0.421962597097950
0.000000319926714,0.422095285807791
0.000000385352859,0.422228569552662
0.000000464158883,0.422362459431658
0.000000559081018,0.422496966539124
0.000000673415066,0.422632101989596
0.000000811130831,0.422767876941430
0.000000977009957,0.422904302619249
0.000001176811952,0.423041390335386
0.000001417474163,0.423179151510445
0.000001707352647,0.423317597693116
0.000002056512308,0.423456740579364
0.000002477076356,0.423596592031094
0.000002983647240,0.423737164094410
0.000003593813664,0.423878469017555
0.000004328761281,0.424020519268630
0.000005214008288,0.424163327553181
0.000006280291442,0.424306906831738
0.000007564633276,0.424451270337384
0.000009111627561,0.424596431593441
0.000010974987655,0.424742404431350
0.000013219411485,0.424889203008809
0.000015922827933,0.425036841828265
0.000019179102617,0.425185335755821
0.000023101297001,0.425334700040643
0.000027825594022,0.425484950334937
0.000033516026509,0.425636102714582
0.000040370172586,0.425788173700498
0.000048626015801,0.425941180280839
0.000058570208181,0.426095139934079
0.000070548023107,0.426250070653112
0.000084975343591,0.426405990970438
0.000102353102190,0.426562919984546
0.000123284673944,0.426720877387605
0.000148496826225,0.426879883494573
0.000178864952906,0.427039959273842
0.000215443469003,0.427201126379565
0.000259502421140,0.427363407185790
0.000312571584969,0.427526824822565
0.000376493580679,0.427691403214174
0.000453487850813,0.427857167119679
0.000546227721768,0.428024142175975
0.000657933224658,0.428192354943552
0.000792482898354,0.428361832955211
0.000954548456662,0.428532604767971
0.001149756995398,0.428704700018461
0.001384886371394,0.428878149482083
0.001668100537200,0.429052985136290
0.002009233002565,0.429229240228344
0.002420128264794,0.429406949347962
0.002915053062825,0.429586148505286
0.003511191734215,0.429766875214701
0.004229242874390,0.429949168585019
0.005094138014816,0.430133069416669
0.006135907273413,0.430318620306560
0.007390722033526,0.430505865761391
0.008902150854450,0.430694852320247
0.010722672220103,0.430885628687454
0.012915496650149,0.431078245876751
0.015556761439305,0.431272757367995
0.018738174228604,0.431469219277762
0.022570197196339,0.431667690545384
0.027185882427329,0.431868233136167
0.032745491628777,0.432070912263777
0.039442060594377,0.432275796634056
0.047508101621028,0.432482958712849
0.057223676593502,0.432692475020803
0.068926121043497,0.432904426458534
0.083021756813198,0.433118898666081
0.100000000000000,0.433335982421180


==> csv/bound_vs_epsilon_600ns.csv <==
0.000000001000000,0.254833602241070
0.000000001204504,0.254939975054288
0.000000001450829,0.255046332860142
0.000000001747528,0.255152715965151
0.000000002104904,0.255259161158533
0.000000002535364,0.255365702109005
0.000000003053856,0.255472369711805
0.000000003678380,0.255579192393271
0.000000004430621,0.255686196379068
0.000000005336699,0.255793405931160
0.000000006428073,0.255900843557791
0.000000007742637,0.256008530200064
0.000000009326033,0.256116485398183
0.000000011233240,0.256224727439933
0.000000013530478,0.256333273493615
0.000000016297508,0.256442139727350
0.000000019630407,0.256551341416357
0.000000023644894,0.256660893039653
0.000000028480359,0.256770808367370
0.000000034304693,0.256881100539774
0.000000041320124,0.256991782138914
0.000000049770236,0.257102865253709
0.000000059948425,0.257214361539204
0.000000072208090,0.257326282270619
0.000000086974900,0.257438638392746
0.000000104761575,0.257551440565202
0.000000126185688,0.257664699203964
0.000000151991108,0.257778424519597
0.000000183073828,0.257892626552504
0.000000220513074,0.258007315205526
0.000000265608778,0.258122500274179
0.000000319926714,0.258238191474762
0.000000385352859,0.258354398470594
0.000000464158883,0.258471130896551
0.000000559081018,0.258588398382137
0.000000673415066,0.258706210573214
0.000000811130831,0.258824577152577
0.000000977009957,0.258943507859517
0.000001176811952,0.259063012508481
0.000001417474163,0.259183101006978
0.000001707352647,0.259303783372818
0.000002056512308,0.259425069750810
0.000002477076356,0.259546970428999
0.000002983647240,0.259669495854545
0.000003593813664,0.259792656649318
0.000004328761281,0.259916463625304
0.000005214008288,0.260040927799883
0.000006280291442,0.260166060411071
0.000007564633276,0.260291872932780
0.000009111627561,0.260418377090175
0.000010974987655,0.260545584875202
0.000013219411485,0.260673508562330
0.000015922827933,0.260802160724607
0.000019179102617,0.260931554250061
0.000023101297001,0.261061702358543
0.000027825594022,0.261192618619061
0.000033516026509,0.261324316967674
0.000040370172586,0.261456811726033
0.000048626015801,0.261590117620618
0.000058570208181,0.261724249802773
0.000070548023107,0.261859223869594
0.000084975343591,0.261995055885772
0.000102353102190,0.262131762406472
0.000123284673944,0.262269360501333
0.000148496826225,0.262407867779713
0.000178864952906,0.262547302417251
0.000215443469003,0.262687683183895
0.000259502421140,0.262829029473489
0.000312571584969,0.262971361335074
0.000376493580679,0.263114699506027
0.000453487850813,0.263259065447212
0.000546227721768,0.263404481380291
0.000657933224658,0.263550970327397
0.000792482898354,0.263698556153353
0.000954548456662,0.263847263610674
0.001149756995398,0.263997118387565
0.001384886371394,0.264148147159209
0.001668100537200,0.264300377642613
0.002009233002565,0.264453838655331
0.002420128264794,0.264608560178432
0.002915053062825,0.264764573424081
0.003511191734215,0.264921910908179
0.004229242874390,0.265080606528534
0.005094138014816,0.265240695649094
0.006135907273413,0.265402215190834
0.007390722033526,0.265565203729961
0.008902150854450,0.265729701604172
0.010722672220103,0.265895751027798
0.012915496650149,0.266063396216762
0.015556761439305,0.266232683524390
0.018738174228604,0.266403661589276
0.022570197196339,0.266576381496521
0.027185882427329,0.266750896953857
0.032745491628777,0.266927264484393
0.039442060594377,0.267105543637928
0.047508101621028,0.267285797223077
0.057223676593502,0.267468091562772
0.068926121043497,0.267652496776079
0.083021756813198,0.267839087089740
0.100000000000000,0.268027941183350


==> csv/errors_300ns_1000steps.csv <==
520.0,  0.029629629629630,  0.028000000000000
1560.0,  0.045454545454545,  0.033707865168539
2600.0,  0.036121673003802,  0.027237354085603
3640.0,  0.045289855072464,  0.026639344262295
4680.0,  0.057768924302789,  0.033457249070632
5720.0,  0.053784860557769,  0.033457249070632
6760.0,  0.039062500000000,  0.017045454545455
7800.0,  0.045725646123260,  0.037243947858473
8840.0,  0.041666666666667,  0.027343750000000
9880.0,  0.041044776119403,  0.043650793650794
10920.0,  0.035502958579882,  0.037523452157599
11960.0,  0.045275590551181,  0.022556390977444
13000.0,  0.042513863216266,  0.026052104208417
14040.0,  0.037698412698413,  0.035447761194030
15080.0,  0.048638132295720,  0.030418250950570
16120.0,  0.024714828897338,  0.031128404669261
17160.0,  0.027675276752768,  0.024096385542169
18200.0,  0.029013539651838,  0.022944550669216
19240.0,  0.033928571428571,  0.027083333333333
20280.0,  0.031894934333959,  0.029585798816568
21320.0,  0.045620437956204,  0.030487804878049
22360.0,  0.030685920577617,  0.041152263374486
23400.0,  0.039497307001795,  0.028985507246377
24440.0,  0.058252427184466,  0.043809523809524
25480.0,  0.043643263757116,  0.025341130604288
26520.0,  0.042307692307692,  0.026923076923077
27560.0,  0.022471910112360,  0.029644268774704
28600.0,  0.040856031128405,  0.032319391634981
29640.0,  0.046332046332046,  0.030651340996169
30680.0,  0.044401544401544,  0.042145593869732
31720.0,  0.032258064516129,  0.038986354775828
32760.0,  0.029684601113173,  0.055888223552894
33800.0,  0.045009784735812,  0.041587901701323
34840.0,  0.046421663442940,  0.038240917782027
35880.0,  0.064646464646465,  0.044036697247706
36920.0,  0.047882136279926,  0.038229376257545
37960.0,  0.034749034749035,  0.044061302681992
39000.0,  0.041015625000000,  0.018939393939394
40040.0,  0.026365348399247,  0.049115913555992
41080.0,  0.028901734104046,  0.036468330134357
42120.0,  0.033333333333333,  0.037500000000000
43160.0,  0.059047619047619,  0.048543689320388
44200.0,  0.036468330134357,  0.044315992292871
45240.0,  0.025793650793651,  0.022388059701493
46280.0,  0.039548022598870,  0.041257367387033
47320.0,  0.041916167664671,  0.027829313543599
48360.0,  0.048543689320388,  0.038095238095238
49400.0,  0.048543689320388,  0.030476190476190
50440.0,  0.041121495327103,  0.037623762376238
51480.0,  0.042682926829268,  0.027372262773723
52520.0,  0.025193798449612,  0.038167938931298
53560.0,  0.026156941649899,  0.034990791896869
54600.0,  0.045186640471513,  0.026365348399247
55640.0,  0.041431261770245,  0.021611001964637
56680.0,  0.029644268774704,  0.029962546816479
57720.0,  0.063424947145877,  0.017636684303351
58760.0,  0.032818532818533,  0.024904214559387
59800.0,  0.035573122529644,  0.020599250936330
60840.0,  0.048096192384770,  0.036968576709797
61880.0,  0.049309664694280,  0.037523452157599
62920.0,  0.044265593561368,  0.044198895027624
63960.0,  0.042801556420233,  0.041825095057034
65000.0,  0.050607287449393,  0.027472527472527
66040.0,  0.036121673003802,  0.033073929961089
67080.0,  0.039603960396040,  0.024299065420561
68120.0,  0.041584158415842,  0.029906542056075
69160.0,  0.037475345167653,  0.015009380863039
70200.0,  0.045871559633028,  0.022222222222222
71240.0,  0.050980392156863,  0.032075471698113
72280.0,  0.025925925925926,  0.038000000000000
73320.0,  0.035785288270378,  0.031657355679702
74360.0,  0.064257028112450,  0.035055350553506
75400.0,  0.061420345489443,  0.026974951830443
76440.0,  0.038535645472062,  0.034548944337812
77480.0,  0.045112781954887,  0.037401574803150
78520.0,  0.035502958579882,  0.030018761726079
79560.0,  0.038910505836576,  0.030418250950570
80600.0,  0.042435424354244,  0.036144578313253
81640.0,  0.038387715930902,  0.015414258188825
82680.0,  0.018442622950820,  0.039855072463768
83720.0,  0.041749502982107,  0.040968342644320
84760.0,  0.043396226415094,  0.029411764705882
85800.0,  0.039447731755424,  0.030018761726079
86840.0,  0.046511627906977,  0.028625954198473
87880.0,  0.028037383177570,  0.027722772277228
88920.0,  0.040241448692153,  0.042357274401473
89960.0,  0.042471042471042,  0.032567049808429
91000.0,  0.038610038610039,  0.032567049808429
92040.0,  0.049335863377609,  0.048732943469786
93080.0,  0.046692607003891,  0.028517110266160
94120.0,  0.035156250000000,  0.041666666666667
95160.0,  0.032629558541267,  0.036608863198459
96200.0,  0.038674033149171,  0.038229376257545
97240.0,  0.040384615384615,  0.042307692307692
98280.0,  0.035250463821892,  0.029940119760479
99320.0,  0.046153846153846,  0.038461538461538
100360.0,  0.041501976284585,  0.044943820224719
101400.0,  0.038535645472062,  0.044145873320537
102440.0,  0.045634920634921,  0.031716417910448
103480.0,  0.049407114624506,  0.041198501872659
104520.0,  0.061023622047244,  0.035714285714286
105560.0,  0.024714828897338,  0.029182879377432
106600.0,  0.052434456928839,  0.049407114624506
107640.0,  0.034482758620690,  0.034749034749035
108680.0,  0.051470588235294,  0.018145161290323
109720.0,  0.022857142857143,  0.036893203883495
110760.0,  0.044036697247706,  0.026262626262626
111800.0,  0.038684719535783,  0.036328871892925
112840.0,  0.045098039215686,  0.024528301886792
113880.0,  0.053571428571429,  0.031716417910448
114920.0,  0.048964218455744,  0.029469548133595
115960.0,  0.041749502982107,  0.027932960893855
117000.0,  0.040462427745665,  0.028790786948177
118040.0,  0.032258064516129,  0.025341130604288
119080.0,  0.038167938931298,  0.034883720930233
120120.0,  0.048355899419729,  0.034416826003824
121160.0,  0.053333333333333,  0.029126213592233
122200.0,  0.061657032755299,  0.034548944337812
123240.0,  0.044315992292871,  0.032629558541267
124280.0,  0.031007751937984,  0.028625954198473
125320.0,  0.037401574803150,  0.037593984962406
126360.0,  0.041825095057034,  0.036964980544747
127400.0,  0.053333333333333,  0.034951456310680
128440.0,  0.050096339113680,  0.061420345489443
129480.0,  0.029126213592233,  0.041904761904762
130520.0,  0.041257367387033,  0.026365348399247
131560.0,  0.038888888888889,  0.034000000000000
132600.0,  0.046511627906977,  0.047709923664122
133640.0,  0.050092764378479,  0.053892215568862
134680.0,  0.036893203883495,  0.034285714285714
135720.0,  0.033864541832669,  0.039033457249071
136760.0,  0.042671614100186,  0.039920159680639
137800.0,  0.038834951456311,  0.038095238095238
138840.0,  0.042307692307692,  0.032692307692308
139880.0,  0.054003724394786,  0.031809145129225
140920.0,  0.036679536679537,  0.036398467432950
141960.0,  0.029126213592233,  0.049523809523810
143000.0,  0.030769230769231,  0.030769230769231
144040.0,  0.046728971962617,  0.023762376237624
145080.0,  0.046511627906977,  0.041984732824427
146120.0,  0.044487427466151,  0.038240917782027
147160.0,  0.038834951456311,  0.028571428571429
148200.0,  0.033268101761252,  0.028355387523629
149240.0,  0.021153846153846,  0.030769230769231
150280.0,  0.036468330134357,  0.042389210019268
151320.0,  0.029702970297030,  0.039252336448598
152360.0,  0.061068702290076,  0.032945736434109
153400.0,  0.047430830039526,  0.026217228464419
154440.0,  0.045540796963947,  0.017543859649123
155480.0,  0.036398467432950,  0.032818532818533
156520.0,  0.050096339113680,  0.042226487523992
157560.0,  0.029880478087649,  0.024163568773234
158600.0,  0.051485148514851,  0.018691588785047
159640.0,  0.043071161048689,  0.023715415019763
160680.0,  0.041257367387033,  0.043314500941620
161720.0,  0.040697674418605,  0.038167938931298
162760.0,  0.044230769230769,  0.048076923076923
163800.0,  0.052441229656420,  0.041067761806982
164840.0,  0.046184738955823,  0.025830258302583
165880.0,  0.058823529411765,  0.024193548387097
166920.0,  0.041322314049587,  0.039568345323741
167960.0,  0.059500959692898,  0.025048169556840
169000.0,  0.031620553359684,  0.026217228464419
170040.0,  0.033203125000000,  0.030303030303030
171080.0,  0.047709923664122,  0.038759689922481
172120.0,  0.059701492537313,  0.049603174603175
173160.0,  0.037328094302554,  0.026365348399247
174200.0,  0.055666003976143,  0.039106145251397
175240.0,  0.043977055449331,  0.032882011605416
176280.0,  0.043726235741445,  0.017509727626459
177320.0,  0.051418439716312,  0.018907563025210
178360.0,  0.028455284552846,  0.021897810218978
179400.0,  0.048923679060665,  0.024574669187146
180440.0,  0.060263653483992,  0.039292730844794
181480.0,  0.037623762376238,  0.039252336448598
182520.0,  0.043809523809524,  0.019417475728155
183560.0,  0.024253731343284,  0.031746031746032
184600.0,  0.053045186640472,  0.030131826741996
185640.0,  0.019607843137255,  0.032075471698113
186680.0,  0.024118738404453,  0.033932135728543
187720.0,  0.044776119402985,  0.033730158730159
188760.0,  0.044198895027624,  0.034205231388330
189800.0,  0.033268101761252,  0.043478260869565
190840.0,  0.042253521126761,  0.036832412523020
191880.0,  0.045454545454545,  0.029962546816479
192920.0,  0.036468330134357,  0.036608863198459
193960.0,  0.044088176352705,  0.035120147874307
195000.0,  0.029239766081871,  0.026565464895636
196040.0,  0.042389210019268,  0.024952015355086
197080.0,  0.031620553359684,  0.031835205992509
198120.0,  0.041420118343195,  0.054409005628518
199160.0,  0.045871559633028,  0.022222222222222
200200.0,  0.051823416506718,  0.030828516377649
201240.0,  0.027504911591356,  0.026365348399247
202280.0,  0.052224371373308,  0.032504780114723
203320.0,  0.054901960784314,  0.024528301886792
204360.0,  0.032882011605416,  0.034416826003824
205400.0,  0.053030303030303,  0.039062500000000
206440.0,  0.046816479400749,  0.043478260869565
207480.0,  0.044989775051125,  0.032667876588022
208520.0,  0.033009708737864,  0.038095238095238
209560.0,  0.017045454545455,  0.029296875000000
210600.0,  0.027932960893855,  0.037773359840954
211640.0,  0.017953321364452,  0.020703933747412
212680.0,  0.029940119760479,  0.048237476808905
213720.0,  0.028790786948177,  0.032755298651252
214760.0,  0.040540540540541,  0.034482758620690
215800.0,  0.043222003929273,  0.022598870056497
216840.0,  0.059047619047619,  0.025242718446602
217880.0,  0.034482758620690,  0.038610038610039
218920.0,  0.049407114624506,  0.028089887640449
219960.0,  0.034883720930233,  0.032442748091603
221000.0,  0.045112781954887,  0.019685039370079
222040.0,  0.034482758620690,  0.027027027027027
223080.0,  0.056818181818182,  0.033203125000000
224120.0,  0.025341130604288,  0.030360531309298
225160.0,  0.034682080924855,  0.034548944337812
226200.0,  0.046783625730994,  0.026565464895636
227240.0,  0.030685920577617,  0.014403292181070
228280.0,  0.044145873320537,  0.036608863198459
229320.0,  0.020872865275142,  0.040935672514620
230360.0,  0.048355899419729,  0.026768642447419
231400.0,  0.046728971962617,  0.021782178217822
232440.0,  0.029296875000000,  0.037878787878788
233480.0,  0.039179104477612,  0.021825396825397
234520.0,  0.033797216699801,  0.035381750465549
235560.0,  0.047713717693837,  0.035381750465549
236600.0,  0.033962264150943,  0.043137254901961
237640.0,  0.036900369003690,  0.040160642570281
238680.0,  0.035785288270378,  0.031657355679702
239720.0,  0.045275590551181,  0.033834586466165
240760.0,  0.025688073394495,  0.022222222222222
241800.0,  0.047080979284369,  0.039292730844794
242840.0,  0.050373134328358,  0.013888888888889
243880.0,  0.044943820224719,  0.031620553359684
244920.0,  0.048681541582150,  0.053016453382084
245960.0,  0.042635658914729,  0.040076335877863
247000.0,  0.036468330134357,  0.030828516377649
248040.0,  0.035916824196597,  0.041095890410959
249080.0,  0.058708414872798,  0.020793950850662
250120.0,  0.042226487523992,  0.034682080924855
251160.0,  0.031775700934579,  0.051485148514851
252200.0,  0.009398496240602,  0.027559055118110
253240.0,  0.029702970297030,  0.029906542056075
254280.0,  0.034749034749035,  0.036398467432950
255320.0,  0.034615384615385,  0.044230769230769
256360.0,  0.027985074626866,  0.025793650793651
257400.0,  0.035514018691589,  0.031683168316832
258440.0,  0.032520325203252,  0.031021897810219
259480.0,  0.036697247706422,  0.034343434343434
260520.0,  0.034285714285714,  0.031067961165049
261560.0,  0.035381750465549,  0.045725646123260
262600.0,  0.038535645472062,  0.028790786948177
263640.0,  0.051625239005736,  0.025145067698259
264680.0,  0.051756007393715,  0.034068136272545
265720.0,  0.036750483558994,  0.032504780114723
266760.0,  0.035502958579882,  0.030018761726079
267800.0,  0.044487427466151,  0.021032504780115
268840.0,  0.026923076923077,  0.026923076923077
269880.0,  0.036679536679537,  0.026819923371648
270920.0,  0.028409090909091,  0.027343750000000
271960.0,  0.040307101727447,  0.032755298651252
273000.0,  0.032193158953722,  0.020257826887661
274040.0,  0.024193548387097,  0.022058823529412
275080.0,  0.041431261770245,  0.023575638506876
276120.0,  0.040462427745665,  0.024952015355086
277160.0,  0.038759689922481,  0.040076335877863
278200.0,  0.046783625730994,  0.030360531309298
279240.0,  0.044401544401544,  0.030651340996169
280280.0,  0.055865921787709,  0.023856858846918
281320.0,  0.040462427745665,  0.042226487523992
282360.0,  0.052044609665428,  0.031872509960159
283400.0,  0.051625239005736,  0.030947775628627
284440.0,  0.036231884057971,  0.034836065573770
285480.0,  0.036190476190476,  0.027184466019417
286520.0,  0.033797216699801,  0.022346368715084
287560.0,  0.040856031128405,  0.022813688212928
288600.0,  0.031775700934579,  0.031683168316832
289640.0,  0.045197740112994,  0.039292730844794
290680.0,  0.042553191489362,  0.040152963671128
291720.0,  0.048484848484848,  0.022018348623853
292760.0,  0.024074074074074,  0.026000000000000
293800.0,  0.050485436893204,  0.026666666666667
294840.0,  0.040697674418605,  0.034351145038168
295880.0,  0.042553191489362,  0.024856596558317
296920.0,  0.032549728752260,  0.045174537987680
297960.0,  0.051625239005736,  0.034816247582205
299000.0,  0.047808764940239,  0.052044609665428
300040.0,  0.033333333333333,  0.035849056603774
301080.0,  0.033203125000000,  0.028409090909091
302120.0,  0.039106145251397,  0.041749502982107
303160.0,  0.047619047619048,  0.055970149253731
304200.0,  0.046242774566474,  0.034548944337812
305240.0,  0.034548944337812,  0.023121387283237
306280.0,  0.030418250950570,  0.023346303501946
307320.0,  0.039447731755424,  0.024390243902439
308360.0,  0.036821705426357,  0.024809160305344
309400.0,  0.047619047619048,  0.027184466019417
310440.0,  0.049335863377609,  0.038986354775828
311480.0,  0.041591320072333,  0.036960985626283
312520.0,  0.040462427745665,  0.030710172744722
313560.0,  0.039761431411531,  0.029795158286778
314600.0,  0.045009784735812,  0.018903591682420
315640.0,  0.043726235741445,  0.023346303501946
316680.0,  0.026365348399247,  0.035363457760314
317720.0,  0.045801526717557,  0.023255813953488
318760.0,  0.037807183364839,  0.035225048923679
319800.0,  0.058939096267191,  0.024482109227872
320840.0,  0.039179104477612,  0.023809523809524
321880.0,  0.044230769230769,  0.040384615384615
322920.0,  0.050100200400802,  0.024029574861368
323960.0,  0.037475345167653,  0.041275797373358
325000.0,  0.033707865168539,  0.015810276679842
326040.0,  0.029906542056075,  0.025742574257426
327080.0,  0.030612244897959,  0.036363636363636
328120.0,  0.025000000000000,  0.021153846153846
329160.0,  0.045627376425856,  0.038910505836576
330200.0,  0.031809145129225,  0.040968342644320
331240.0,  0.039014373716632,  0.032549728752260
332280.0,  0.032818532818533,  0.045977011494253
333320.0,  0.047438330170778,  0.033138401559454
334360.0,  0.038535645472062,  0.021113243761996
335400.0,  0.044145873320537,  0.034682080924855
336440.0,  0.038539553752535,  0.031078610603291
337480.0,  0.053497942386831,  0.045126353790614
338520.0,  0.050880626223092,  0.039697542533081
339560.0,  0.024528301886792,  0.031372549019608
340600.0,  0.038240917782027,  0.030947775628627
341640.0,  0.033898305084746,  0.031434184675835
342680.0,  0.029038112522686,  0.022494887525562
343720.0,  0.032567049808429,  0.027027027027027
344760.0,  0.041587901701323,  0.025440313111546
345800.0,  0.051975051975052,  0.039355992844365
346840.0,  0.058823529411765,  0.030188679245283
347880.0,  0.034220532319392,  0.042801556420233
348920.0,  0.045454545454545,  0.023437500000000
349960.0,  0.042389210019268,  0.030710172744722
351000.0,  0.023255813953488,  0.022900763358779
352040.0,  0.032629558541267,  0.026974951830443
353080.0,  0.047528517110266,  0.031128404669261
354120.0,  0.037735849056604,  0.031372549019608
355160.0,  0.043650793650794,  0.035447761194030
356200.0,  0.039033457249071,  0.027888446215139
357240.0,  0.032854209445585,  0.023508137432188
358280.0,  0.048076923076923,  0.040384615384615
359320.0,  0.051851851851852,  0.028000000000000
360360.0,  0.042718446601942,  0.032380952380952
361400.0,  0.050092764378479,  0.045908183632735
362440.0,  0.033203125000000,  0.047348484848485
363480.0,  0.034482758620690,  0.023765996343693
364520.0,  0.052325581395349,  0.024809160305344
365560.0,  0.041353383458647,  0.023622047244094
366600.0,  0.042990654205607,  0.051485148514851
367640.0,  0.032136105860113,  0.043052837573386
368680.0,  0.041904761904762,  0.031067961165049
369720.0,  0.045454545454545,  0.043071161048689
370760.0,  0.031539888682746,  0.043912175648703
371800.0,  0.040816326530612,  0.033932135728543
372840.0,  0.048148148148148,  0.018000000000000
373880.0,  0.033203125000000,  0.035984848484848
374920.0,  0.036968576709797,  0.048096192384770
375960.0,  0.042307692307692,  0.030769230769231
377000.0,  0.040485829959514,  0.047619047619048
378040.0,  0.028901734104046,  0.023032629558541
379080.0,  0.036190476190476,  0.034951456310680
380120.0,  0.051233396584440,  0.029239766081871
381160.0,  0.045977011494253,  0.044401544401544
382200.0,  0.029239766081871,  0.030360531309298
383240.0,  0.047227926078029,  0.047016274864376
384280.0,  0.032075471698113,  0.037254901960784
385320.0,  0.045098039215686,  0.028301886792453
386360.0,  0.041984732824427,  0.046511627906977
387400.0,  0.034836065573770,  0.025362318840580
388440.0,  0.041044776119403,  0.035714285714286
389480.0,  0.039447731755424,  0.041275797373358
390520.0,  0.040366972477064,  0.026262626262626
391560.0,  0.031434184675835,  0.028248587570621
392600.0,  0.032608695652174,  0.026639344262295
393640.0,  0.028629856850716,  0.021778584392015
394680.0,  0.029182879377432,  0.022813688212928
395720.0,  0.040935672514620,  0.036053130929791
396760.0,  0.032629558541267,  0.032755298651252
397800.0,  0.029702970297030,  0.033644859813084
398840.0,  0.032504780114723,  0.025145067698259
399880.0,  0.057407407407407,  0.032000000000000
400920.0,  0.049360146252285,  0.062880324543611
401960.0,  0.051136363636364,  0.017578125000000
403000.0,  0.037383177570093,  0.017821782178218
404040.0,  0.037109375000000,  0.028409090909091
405080.0,  0.053406998158379,  0.038229376257545
406120.0,  0.044401544401544,  0.045977011494253
407160.0,  0.026217228464419,  0.033596837944664
408200.0,  0.034351145038168,  0.027131782945736
409240.0,  0.055876685934489,  0.026871401151631
410280.0,  0.046332046332046,  0.019157088122605
411320.0,  0.040462427745665,  0.019193857965451
412360.0,  0.051948051948052,  0.031936127744511
413400.0,  0.028397565922921,  0.032906764168190
414440.0,  0.034951456310680,  0.040000000000000
415480.0,  0.044444444444444,  0.033027522935780
416520.0,  0.040740740740741,  0.050000000000000
417560.0,  0.037950664136622,  0.040935672514620
418600.0,  0.038240917782027,  0.036750483558994
419640.0,  0.057654075546720,  0.050279329608939
420680.0,  0.043893129770992,  0.042635658914729
421720.0,  0.030828516377649,  0.044145873320537
422760.0,  0.040152963671128,  0.032882011605416
423800.0,  0.048638132295720,  0.036121673003802
424840.0,  0.041431261770245,  0.031434184675835
425880.0,  0.032653061224490,  0.034545454545455
426920.0,  0.034816247582205,  0.021032504780115
427960.0,  0.047984644913628,  0.023121387283237
429000.0,  0.039923954372624,  0.046692607003891
430040.0,  0.022684310018904,  0.033268101761252
431080.0,  0.056530214424951,  0.037950664136622
432120.0,  0.044145873320537,  0.028901734104046
433160.0,  0.044534412955466,  0.029304029304029
434200.0,  0.063218390804598,  0.025096525096525
435240.0,  0.032719836400818,  0.023593466424682
436280.0,  0.024904214559387,  0.044401544401544
437320.0,  0.042750929368030,  0.037848605577689
438360.0,  0.052930056710775,  0.027397260273973
439400.0,  0.040816326530612,  0.033932135728543
440440.0,  0.036328871892925,  0.027079303675048
441480.0,  0.041095890410959,  0.041587901701323
442520.0,  0.033898305084746,  0.047151277013752
443560.0,  0.048828125000000,  0.047348484848485
444600.0,  0.034990791896869,  0.036217303822938
445640.0,  0.041832669322709,  0.033457249070632
446680.0,  0.035643564356436,  0.018691588785047
447720.0,  0.047272727272727,  0.030612244897959
448760.0,  0.032064128256513,  0.027726432532348
449800.0,  0.038684719535783,  0.032504780114723
450840.0,  0.035250463821892,  0.035928143712575
451880.0,  0.047244094488189,  0.026315789473684
452920.0,  0.039855072463768,  0.032786885245902
453960.0,  0.060784313725490,  0.018867924528302
455000.0,  0.040000000000000,  0.020408163265306
456040.0,  0.037549407114625,  0.022471910112360
457080.0,  0.040000000000000,  0.034951456310680
458120.0,  0.041666666666667,  0.041015625000000
459160.0,  0.038229376257545,  0.020257826887661
460200.0,  0.041509433962264,  0.050980392156863
461240.0,  0.042910447761194,  0.043650793650794
462280.0,  0.033149171270718,  0.028169014084507
463320.0,  0.037401574803150,  0.033834586466165
464360.0,  0.039525691699605,  0.035580524344569
465400.0,  0.047524752475248,  0.044859813084112
466440.0,  0.061185468451243,  0.021276595744681
467480.0,  0.057199211045365,  0.039399624765478
468520.0,  0.023897058823529,  0.024193548387097
469560.0,  0.040462427745665,  0.026871401151631
470600.0,  0.053846153846154,  0.025000000000000
471640.0,  0.023423423423423,  0.028865979381443
472680.0,  0.036190476190476,  0.034951456310680
473720.0,  0.046783625730994,  0.041745730550285
474760.0,  0.046554934823091,  0.031809145129225
475800.0,  0.022514071294559,  0.031558185404339
476840.0,  0.043222003929273,  0.028248587570621
477880.0,  0.041095890410959,  0.039697542533081
478920.0,  0.036538461538462,  0.038461538461538
479960.0,  0.034749034749035,  0.024904214559387
481000.0,  0.033771106941839,  0.035502958579882
482040.0,  0.046601941747573,  0.045714285714286
483080.0,  0.036190476190476,  0.036893203883495
484120.0,  0.048237476808905,  0.031936127744511
485160.0,  0.031835205992509,  0.027667984189723
486200.0,  0.032786885245902,  0.014492753623188
487240.0,  0.044230769230769,  0.032692307692308
488280.0,  0.042553191489362,  0.022944550669216
489320.0,  0.037634408602151,  0.045643153526971
490360.0,  0.052830188679245,  0.031372549019608
491400.0,  0.030000000000000,  0.031481481481481
492440.0,  0.043298969072165,  0.023423423423423
493480.0,  0.050880626223092,  0.022684310018904
494520.0,  0.037174721189591,  0.039840637450199
495560.0,  0.032692307692308,  0.030769230769231
496600.0,  0.049149338374291,  0.025440313111546
497640.0,  0.036121673003802,  0.033073929961089
498680.0,  0.034412955465587,  0.034798534798535
499720.0,  0.048780487804878,  0.031558185404339
500760.0,  0.031598513011152,  0.023904382470120
501800.0,  0.035433070866142,  0.033834586466165
502840.0,  0.055118110236220,  0.031954887218045
503880.0,  0.033613445378151,  0.023049645390071
504920.0,  0.049056603773585,  0.025490196078431
505960.0,  0.024436090225564,  0.037401574803150
507000.0,  0.039473684210526,  0.041338582677165
508040.0,  0.044534412955466,  0.027472527472527
509080.0,  0.047892720306513,  0.034749034749035
510120.0,  0.051948051948052,  0.031936127744511
511160.0,  0.022263450834879,  0.029940119760479
512200.0,  0.037523452157599,  0.045364891518738
513240.0,  0.047984644913628,  0.023121387283237
514280.0,  0.039473684210526,  0.029527559055118
515320.0,  0.032967032967033,  0.028340080971660
516360.0,  0.030828516377649,  0.040307101727447
517400.0,  0.025000000000000,  0.023076923076923
518440.0,  0.040000000000000,  0.031067961165049
519480.0,  0.038387715930902,  0.036608863198459
520520.0,  0.030060120240481,  0.025878003696858
521560.0,  0.032380952380952,  0.031067961165049
522600.0,  0.034951456310680,  0.043809523809524
523640.0,  0.039252336448598,  0.019801980198020
524680.0,  0.034351145038168,  0.034883720930233
525720.0,  0.026119402985075,  0.031746031746032
526760.0,  0.022181146025878,  0.018036072144289
527800.0,  0.037773359840954,  0.033519553072626
528840.0,  0.032549728752260,  0.024640657084189
529880.0,  0.031954887218045,  0.037401574803150
530920.0,  0.050880626223092,  0.024574669187146
531960.0,  0.051625239005736,  0.034816247582205
533000.0,  0.040816326530612,  0.045908183632735
534040.0,  0.037848605577689,  0.040892193308550
535080.0,  0.035928143712575,  0.046382189239332
536120.0,  0.023391812865497,  0.018975332068311
537160.0,  0.032442748091603,  0.025193798449612
538200.0,  0.044000000000000,  0.033333333333333
539240.0,  0.032667876588022,  0.044989775051125
540280.0,  0.052123552123552,  0.040229885057471
541320.0,  0.036968576709797,  0.024048096192385
542360.0,  0.017751479289941,  0.045028142589118
543400.0,  0.023483365949119,  0.034026465028355
544440.0,  0.057728119180633,  0.033797216699801
545480.0,  0.017408123791103,  0.030592734225621
546520.0,  0.041198501872659,  0.025691699604743
547560.0,  0.044362292051756,  0.032064128256513
548600.0,  0.034172661870504,  0.026859504132231
549640.0,  0.037906137184116,  0.043209876543210
550680.0,  0.056530214424951,  0.032258064516129
551720.0,  0.050943396226415,  0.025490196078431
552760.0,  0.027777777777778,  0.041044776119403
553800.0,  0.046210720887246,  0.024048096192385
554840.0,  0.029013539651838,  0.030592734225621
555880.0,  0.032258064516129,  0.033195020746888
556920.0,  0.061657032755299,  0.032629558541267
557960.0,  0.032692307692308,  0.028846153846154
559000.0,  0.040776699029126,  0.026666666666667
560040.0,  0.034482758620690,  0.021235521235521
561080.0,  0.041420118343195,  0.037523452157599
562120.0,  0.036821705426357,  0.026717557251908
563160.0,  0.046332046332046,  0.017241379310345
564200.0,  0.025830258302583,  0.042168674698795
565240.0,  0.044921875000000,  0.026515151515152
566280.0,  0.026465028355388,  0.027397260273973
567320.0,  0.042168674698795,  0.029520295202952
568360.0,  0.034816247582205,  0.026768642447419
569400.0,  0.038152610441767,  0.033210332103321
570440.0,  0.046210720887246,  0.028056112224449
571480.0,  0.051485148514851,  0.039252336448598
572520.0,  0.034412955465587,  0.029304029304029
573560.0,  0.038817005545287,  0.034068136272545
574600.0,  0.034296028880866,  0.034979423868313
575640.0,  0.042000000000000,  0.050000000000000
576680.0,  0.045098039215686,  0.015094339622642
577720.0,  0.042226487523992,  0.032755298651252
578760.0,  0.040076335877863,  0.031007751937984
579800.0,  0.049450549450549,  0.042510121457490
580840.0,  0.051233396584440,  0.040935672514620
581880.0,  0.048638132295720,  0.026615969581749
582920.0,  0.031078610603291,  0.050709939148073
583960.0,  0.029469548133595,  0.028248587570621
585000.0,  0.036398467432950,  0.044401544401544
586040.0,  0.031657355679702,  0.033797216699801
587080.0,  0.027573529411765,  0.034274193548387
588120.0,  0.029465930018416,  0.022132796780684
589160.0,  0.027944111776447,  0.025974025974026
590200.0,  0.034816247582205,  0.042065009560229
591240.0,  0.045368620037807,  0.052837573385519
592280.0,  0.018181818181818,  0.018348623853211
593320.0,  0.045283018867925,  0.037254901960784
594360.0,  0.043557168784029,  0.024539877300613
595400.0,  0.020370370370370,  0.026000000000000
596440.0,  0.040816326530612,  0.025948103792415
597480.0,  0.051526717557252,  0.036821705426357
598520.0,  0.050485436893204,  0.028571428571429
599560.0,  0.048449612403101,  0.036259541984733
600600.0,  0.040776699029126,  0.024761904761905
601640.0,  0.041970802919708,  0.030487804878049
602680.0,  0.050100200400802,  0.044362292051756
603720.0,  0.036750483558994,  0.028680688336520
604760.0,  0.029906542056075,  0.043564356435644
605800.0,  0.044943820224719,  0.037549407114625
606840.0,  0.034883720930233,  0.045801526717557
607880.0,  0.036538461538462,  0.021153846153846
608920.0,  0.034090909090909,  0.029296875000000
609960.0,  0.044609665427509,  0.027888446215139
611000.0,  0.048262548262548,  0.019157088122605
612040.0,  0.032000000000000,  0.033333333333333
613080.0,  0.031128404669261,  0.030418250950570
614120.0,  0.035984848484848,  0.029296875000000
615160.0,  0.035842293906810,  0.018672199170124
616200.0,  0.045454545454545,  0.031835205992509
617240.0,  0.057692307692308,  0.036538461538462
618280.0,  0.045368620037807,  0.037181996086106
619320.0,  0.033395176252319,  0.033932135728543
620360.0,  0.033530571992110,  0.035647279549719
621400.0,  0.039603960396040,  0.031775700934579
622440.0,  0.040856031128405,  0.041825095057034
623480.0,  0.041818181818182,  0.028571428571429
624520.0,  0.041584158415842,  0.046728971962617
625560.0,  0.053231939163498,  0.025291828793774
626600.0,  0.033457249070632,  0.031872509960159
627640.0,  0.052823315118397,  0.036659877800407
628680.0,  0.047892720306513,  0.036679536679537
629720.0,  0.030018761726079,  0.029585798816568
630760.0,  0.030769230769231,  0.034615384615385
631800.0,  0.040540540540541,  0.040229885057471
632840.0,  0.047528517110266,  0.023346303501946
633880.0,  0.037254901960784,  0.030188679245283
634920.0,  0.035433070866142,  0.026315789473684
635960.0,  0.034351145038168,  0.052325581395349
637000.0,  0.047619047619048,  0.027985074626866
638040.0,  0.039370078740157,  0.046992481203008
639080.0,  0.039920159680639,  0.029684601113173
640120.0,  0.035928143712575,  0.038961038961039
641160.0,  0.047528517110266,  0.035019455252918
642200.0,  0.051625239005736,  0.019342359767892
643240.0,  0.041749502982107,  0.050279329608939
644280.0,  0.041044776119403,  0.031746031746032
645320.0,  0.033898305084746,  0.033398821218075
646360.0,  0.038152610441767,  0.040590405904059
647400.0,  0.025540275049116,  0.032015065913371
648440.0,  0.035647279549719,  0.029585798816568
649480.0,  0.040567951318458,  0.025594149908592
650520.0,  0.049429657794677,  0.031128404669261
651560.0,  0.038240917782027,  0.023210831721470
652600.0,  0.035778175313059,  0.031185031185031
653640.0,  0.037401574803150,  0.022556390977444
654680.0,  0.036608863198459,  0.028790786948177
655720.0,  0.045833333333333,  0.032142857142857
656760.0,  0.040697674418605,  0.038167938931298
657800.0,  0.035087719298246,  0.036053130929791
658840.0,  0.038759689922481,  0.030534351145038
659880.0,  0.036496350364964,  0.024390243902439
660920.0,  0.043071161048689,  0.035573122529644
661960.0,  0.042933810375671,  0.029106029106029
663000.0,  0.043956043956044,  0.026315789473684
664040.0,  0.031936127744511,  0.029684601113173
665080.0,  0.026923076923077,  0.036538461538462
666120.0,  0.034990791896869,  0.016096579476861
667160.0,  0.056074766355140,  0.031683168316832
668200.0,  0.039603960396040,  0.026168224299065
669240.0,  0.035460992907801,  0.027310924369748
670280.0,  0.048824593128391,  0.020533880903491
671320.0,  0.048262548262548,  0.030651340996169
672360.0,  0.015209125475285,  0.021400778210117
673400.0,  0.028957528957529,  0.026819923371648
674440.0,  0.045112781954887,  0.021653543307087
675480.0,  0.039175257731959,  0.034234234234234
676520.0,  0.021696252465483,  0.033771106941839
677560.0,  0.048262548262548,  0.042145593869732
678600.0,  0.036398467432950,  0.036679536679537
679640.0,  0.033596837944664,  0.035580524344569
680680.0,  0.051124744376278,  0.029038112522686
681720.0,  0.036121673003802,  0.023346303501946
682760.0,  0.034615384615385,  0.048076923076923
683800.0,  0.044315992292871,  0.024952015355086
684840.0,  0.041984732824427,  0.036821705426357
685880.0,  0.030947775628627,  0.022944550669216
686920.0,  0.031775700934579,  0.031683168316832
687960.0,  0.038167938931298,  0.042635658914729
689000.0,  0.040540540540541,  0.030651340996169
690040.0,  0.045207956600362,  0.026694045174538
691080.0,  0.040000000000000,  0.036893203883495
692120.0,  0.031189083820663,  0.041745730550285
693160.0,  0.042047531992687,  0.026369168356998
694200.0,  0.042884990253411,  0.043643263757116
695240.0,  0.046783625730994,  0.030360531309298
696280.0,  0.036121673003802,  0.029182879377432
697320.0,  0.055028462998102,  0.029239766081871
698360.0,  0.030888030888031,  0.042145593869732
699400.0,  0.034155597722960,  0.019493177387914
700440.0,  0.044834307992203,  0.022770398481973
701480.0,  0.028000000000000,  0.027777777777778
702520.0,  0.031779661016949,  0.017605633802817
703560.0,  0.047882136279926,  0.040241448692153
704600.0,  0.038854805725971,  0.034482758620690
705640.0,  0.043307086614173,  0.041353383458647
706680.0,  0.051039697542533,  0.027397260273973
707720.0,  0.042968750000000,  0.028409090909091
708760.0,  0.063461538461538,  0.044230769230769
709800.0,  0.032818532818533,  0.026819923371648
710840.0,  0.045801526717557,  0.034883720930233
711880.0,  0.038532110091743,  0.024242424242424
712920.0,  0.048192771084337,  0.027675276752768
713960.0,  0.043809523809524,  0.023300970873786
715000.0,  0.039399624765478,  0.031558185404339
716040.0,  0.024344569288390,  0.043478260869565
717080.0,  0.033009708737864,  0.030476190476190
718120.0,  0.041984732824427,  0.031007751937984
719160.0,  0.030000000000000,  0.048148148148148
720200.0,  0.026974951830443,  0.028790786948177
721240.0,  0.032128514056225,  0.042435424354244
722280.0,  0.035225048923679,  0.035916824196597
723320.0,  0.030418250950570,  0.019455252918288
724360.0,  0.037500000000000,  0.039583333333333
725400.0,  0.035185185185185,  0.044000000000000
726440.0,  0.033009708737864,  0.038095238095238
727480.0,  0.023762376237624,  0.035514018691589
728520.0,  0.032567049808429,  0.025096525096525
729560.0,  0.047706422018349,  0.030303030303030
730600.0,  0.041745730550285,  0.038986354775828
731640.0,  0.034000000000000,  0.037037037037037
732680.0,  0.033530571992110,  0.033771106941839
733720.0,  0.048355899419729,  0.034416826003824
734760.0,  0.034416826003824,  0.032882011605416
735800.0,  0.048543689320388,  0.038095238095238
736840.0,  0.044747081712062,  0.030418250950570
737880.0,  0.051625239005736,  0.034816247582205
738920.0,  0.055555555555556,  0.028957528957529
739960.0,  0.031007751937984,  0.032442748091603
741000.0,  0.022044088176353,  0.049907578558226
742040.0,  0.052631578947368,  0.034155597722960
743080.0,  0.037807183364839,  0.021526418786693
744120.0,  0.034883720930233,  0.024809160305344
745160.0,  0.028409090909091,  0.027343750000000
746200.0,  0.047058823529412,  0.028301886792453
747240.0,  0.036832412523020,  0.034205231388330
748280.0,  0.039603960396040,  0.014953271028037
749320.0,  0.046904315196998,  0.013806706114398
750360.0,  0.044943820224719,  0.029644268774704
751400.0,  0.043071161048689,  0.033596837944664
752440.0,  0.052830188679245,  0.017647058823529
753480.0,  0.049815498154982,  0.054216867469880
754520.0,  0.035647279549719,  0.033530571992110
755560.0,  0.051625239005736,  0.036750483558994
756600.0,  0.042718446601942,  0.034285714285714
757640.0,  0.032945736434109,  0.034351145038168
758680.0,  0.033962264150943,  0.037254901960784
759720.0,  0.024761904761905,  0.021359223300971
760760.0,  0.040241448692153,  0.034990791896869
761800.0,  0.042338709677419,  0.036764705882353
762840.0,  0.045544554455446,  0.028037383177570
763880.0,  0.030534351145038,  0.031007751937984
764920.0,  0.074487895716946,  0.017892644135189
765960.0,  0.043478260869565,  0.044943820224719
767000.0,  0.040152963671128,  0.040618955512573
768040.0,  0.027079303675048,  0.032504780114723
769080.0,  0.040540540540541,  0.032567049808429
770120.0,  0.028355387523629,  0.019569471624266
771160.0,  0.017142857142857,  0.027184466019417
772200.0,  0.039033457249071,  0.041832669322709
773240.0,  0.041420118343195,  0.033771106941839
774280.0,  0.040307101727447,  0.040462427745665
775320.0,  0.031683168316832,  0.028037383177570
776360.0,  0.052325581395349,  0.041984732824427
777400.0,  0.027450980392157,  0.045283018867925
778440.0,  0.035087719298246,  0.028462998102467
779480.0,  0.030888030888031,  0.021072796934866
780520.0,  0.047528517110266,  0.035019455252918
781560.0,  0.017142857142857,  0.021359223300971
782600.0,  0.048732943469786,  0.022770398481973
783640.0,  0.031954887218045,  0.017716535433071
784680.0,  0.038251366120219,  0.030549898167006
785720.0,  0.031558185404339,  0.031894934333959
786760.0,  0.042635658914729,  0.019083969465649
787800.0,  0.046601941747573,  0.040000000000000
788840.0,  0.048964218455744,  0.029469548133595
789880.0,  0.055335968379447,  0.031835205992509
790920.0,  0.052427184466019,  0.028571428571429
791960.0,  0.017441860465116,  0.034351145038168
793000.0,  0.051080550098232,  0.043314500941620
794040.0,  0.050816696914701,  0.018404907975460
795080.0,  0.029940119760479,  0.027829313543599
796120.0,  0.032388663967611,  0.038461538461538
797160.0,  0.038696537678208,  0.040072859744991
798200.0,  0.035916824196597,  0.029354207436399
799240.0,  0.032319391634981,  0.036964980544747
800280.0,  0.048923679060665,  0.028355387523629
801320.0,  0.070763500931099,  0.049701789264414
802360.0,  0.046692607003891,  0.045627376425856
803400.0,  0.063339731285988,  0.030828516377649
804440.0,  0.046728971962617,  0.037623762376238
805480.0,  0.034883720930233,  0.055343511450382
806520.0,  0.044859813084112,  0.049504950495050
807560.0,  0.033898305084746,  0.037328094302554
808600.0,  0.030364372469636,  0.036630036630037
809640.0,  0.030685920577617,  0.045267489711934
810680.0,  0.034068136272545,  0.038817005545287
811720.0,  0.025896414342629,  0.027881040892193
812760.0,  0.028195488721805,  0.043307086614173
813800.0,  0.044859813084112,  0.033663366336634
814840.0,  0.033203125000000,  0.037878787878788
815880.0,  0.030060120240481,  0.029574861367837
816920.0,  0.030534351145038,  0.023255813953488
817960.0,  0.041584158415842,  0.037383177570093
819000.0,  0.027397260273973,  0.030245746691871
820040.0,  0.042201834862385,  0.036363636363636
821080.0,  0.043650793650794,  0.029850746268657
822120.0,  0.037037037037037,  0.047438330170778
823160.0,  0.044230769230769,  0.026923076923077
824200.0,  0.045634920634921,  0.026119402985075
825240.0,  0.040515653775322,  0.030181086519115
826280.0,  0.042801556420233,  0.045627376425856
827320.0,  0.046242774566474,  0.034548944337812
828360.0,  0.035294117647059,  0.050943396226415
829400.0,  0.034220532319392,  0.021400778210117
830440.0,  0.034671532846715,  0.024390243902439
831480.0,  0.044061302681992,  0.032818532818533
832520.0,  0.035225048923679,  0.047258979206049
833560.0,  0.031250000000000,  0.020161290322581
834600.0,  0.041904761904762,  0.044660194174757
835640.0,  0.036608863198459,  0.030710172744722
836680.0,  0.023210831721470,  0.017208413001912
837720.0,  0.043737574552684,  0.027932960893855
838760.0,  0.038539553752535,  0.032906764168190
839800.0,  0.039772727272727,  0.041015625000000
840840.0,  0.042424242424242,  0.029357798165138
841880.0,  0.035294117647059,  0.032075471698113
842920.0,  0.050880626223092,  0.039697542533081
843960.0,  0.021739130434783,  0.024344569288390
845000.0,  0.036053130929791,  0.025341130604288
846040.0,  0.040000000000000,  0.019417475728155
847080.0,  0.033268101761252,  0.032136105860113
848120.0,  0.036000000000000,  0.035185185185185
849160.0,  0.049484536082474,  0.043243243243243
850200.0,  0.036538461538462,  0.025000000000000
851240.0,  0.032258064516129,  0.025341130604288
852280.0,  0.032015065913371,  0.027504911591356
853320.0,  0.046992481203008,  0.047244094488189
854360.0,  0.038022813688213,  0.038910505836576
855400.0,  0.048169556840077,  0.044145873320537
856440.0,  0.051001821493625,  0.032586558044807
857480.0,  0.027027027027027,  0.026819923371648
858520.0,  0.031496062992126,  0.026315789473684
859560.0,  0.035984848484848,  0.033203125000000
860600.0,  0.044487427466151,  0.028680688336520
861640.0,  0.037807183364839,  0.033268101761252
862680.0,  0.024604569420035,  0.023354564755839
863720.0,  0.034671532846715,  0.040650406504065
864760.0,  0.031620553359684,  0.028089887640449
865800.0,  0.035906642728905,  0.035196687370600
866840.0,  0.025782688766114,  0.034205231388330
867880.0,  0.034000000000000,  0.037037037037037
868920.0,  0.040076335877863,  0.023255813953488
869960.0,  0.026974951830443,  0.030710172744722
871000.0,  0.032692307692308,  0.017307692307692
872040.0,  0.024761904761905,  0.031067961165049
873080.0,  0.034285714285714,  0.034951456310680
874120.0,  0.044315992292871,  0.036468330134357
875160.0,  0.046153846153846,  0.028846153846154
876200.0,  0.044487427466151,  0.045889101338432
877240.0,  0.038461538461538,  0.038461538461538
878280.0,  0.035120147874307,  0.032064128256513
879320.0,  0.042910447761194,  0.029761904761905
880360.0,  0.047528517110266,  0.035019455252918
881400.0,  0.029585798816568,  0.028142589118199
882440.0,  0.033149171270718,  0.034205231388330
883480.0,  0.031496062992126,  0.028195488721805
884520.0,  0.052434456928839,  0.025691699604743
885560.0,  0.039106145251397,  0.039761431411531
886600.0,  0.050583657587549,  0.034220532319392
887640.0,  0.027829313543599,  0.047904191616766
888680.0,  0.049800796812749,  0.037174721189591
889720.0,  0.049335863377609,  0.040935672514620
890760.0,  0.055662188099808,  0.050096339113680
891800.0,  0.036608863198459,  0.023032629558541
892840.0,  0.034068136272545,  0.027726432532348
893880.0,  0.055888223552894,  0.037105751391466
894920.0,  0.029761904761905,  0.031716417910448
895960.0,  0.029644268774704,  0.028089887640449
897000.0,  0.041420118343195,  0.039399624765478
898040.0,  0.030888030888031,  0.045977011494253
899080.0,  0.040219378427788,  0.038539553752535
900120.0,  0.040935672514620,  0.028462998102467
901160.0,  0.041198501872659,  0.025691699604743
902200.0,  0.027722772277228,  0.037383177570093
903240.0,  0.054307116104869,  0.029644268774704
904280.0,  0.041666666666667,  0.052734375000000
905320.0,  0.037523452157599,  0.049309664694280
906360.0,  0.042307692307692,  0.026923076923077
907400.0,  0.052941176470588,  0.033962264150943
908440.0,  0.037878787878788,  0.023437500000000
909480.0,  0.029069767441860,  0.040076335877863
910520.0,  0.050709939148073,  0.031078610603291
911560.0,  0.033962264150943,  0.037254901960784
912600.0,  0.039622641509434,  0.037254901960784
913640.0,  0.036468330134357,  0.030828516377649
914680.0,  0.049242424242424,  0.023437500000000
915720.0,  0.043560606060606,  0.023437500000000
916760.0,  0.032064128256513,  0.025878003696858
917800.0,  0.048417132216015,  0.039761431411531
918840.0,  0.020109689213894,  0.020283975659229
919880.0,  0.027343750000000,  0.022727272727273
920920.0,  0.033268101761252,  0.041587901701323
921960.0,  0.042592592592593,  0.030000000000000
923000.0,  0.048169556840077,  0.030710172744722
924040.0,  0.033932135728543,  0.031539888682746
925080.0,  0.054158607350097,  0.030592734225621
926120.0,  0.039603960396040,  0.028037383177570
927160.0,  0.049056603773585,  0.037254901960784
928200.0,  0.032258064516129,  0.027290448343080
929240.0,  0.046153846153846,  0.028846153846154
930280.0,  0.053784860557769,  0.016728624535316
931320.0,  0.037593984962406,  0.049212598425197
932360.0,  0.031558185404339,  0.028142589118199
933400.0,  0.057034220532319,  0.036964980544747
934440.0,  0.042910447761194,  0.037698412698413
935480.0,  0.032846715328467,  0.052845528455285
936520.0,  0.029739776951673,  0.027888446215139
937560.0,  0.033457249070632,  0.041832669322709
938600.0,  0.024193548387097,  0.038602941176471
939640.0,  0.032846715328467,  0.038617886178862
940680.0,  0.047258979206049,  0.041095890410959
941720.0,  0.020676691729323,  0.025590551181102
942760.0,  0.036734693877551,  0.040000000000000
943800.0,  0.030534351145038,  0.025193798449612
944840.0,  0.056285178236398,  0.033530571992110
945880.0,  0.038759689922481,  0.026717557251908
946920.0,  0.036398467432950,  0.034749034749035
947960.0,  0.042145593869732,  0.032818532818533
949000.0,  0.031250000000000,  0.039772727272727
950040.0,  0.032319391634981,  0.031128404669261
951080.0,  0.037593984962406,  0.031496062992126
952120.0,  0.034155597722960,  0.023391812865497
953160.0,  0.039033457249071,  0.035856573705179
954200.0,  0.034951456310680,  0.019047619047619
955240.0,  0.050505050505051,  0.031192660550459
956280.0,  0.027184466019417,  0.028571428571429
957320.0,  0.041509433962264,  0.037254901960784
958360.0,  0.043977055449331,  0.027079303675048
959400.0,  0.029702970297030,  0.028037383177570
960440.0,  0.028901734104046,  0.030710172744722
961480.0,  0.045955882352941,  0.034274193548387
962520.0,  0.037105751391466,  0.023952095808383
963560.0,  0.036072144288577,  0.029574861367837
964600.0,  0.045889101338432,  0.021276595744681
965640.0,  0.033932135728543,  0.022263450834879
966680.0,  0.052336448598131,  0.037623762376238
967720.0,  0.045977011494253,  0.021235521235521
968760.0,  0.035714285714286,  0.031496062992126
969800.0,  0.041015625000000,  0.041666666666667
970840.0,  0.052313883299799,  0.033149171270718
971880.0,  0.047186932849365,  0.032719836400818
972920.0,  0.030888030888031,  0.030651340996169
973960.0,  0.025742574257426,  0.024299065420561
975000.0,  0.034682080924855,  0.021113243761996
976040.0,  0.038229376257545,  0.029465930018416
977080.0,  0.027888446215139,  0.029739776951673
978120.0,  0.057692307692308,  0.036538461538462
979160.0,  0.049149338374291,  0.035225048923679
980200.0,  0.040899795501022,  0.030852994555354
981240.0,  0.050781250000000,  0.020833333333333
982280.0,  0.040441176470588,  0.036290322580645
983320.0,  0.049056603773585,  0.033333333333333
984360.0,  0.031598513011152,  0.025896414342629
985400.0,  0.037848605577689,  0.029739776951673
986440.0,  0.044000000000000,  0.031481481481481
987480.0,  0.034482758620690,  0.025096525096525
988520.0,  0.048417132216015,  0.029821073558648
989560.0,  0.030685920577617,  0.037037037037037
990600.0,  0.023346303501946,  0.028517110266160
991640.0,  0.047034764826176,  0.021778584392015
992680.0,  0.046332046332046,  0.047892720306513
993720.0,  0.039548022598870,  0.037328094302554
994760.0,  0.051587301587302,  0.042910447761194
995800.0,  0.046210720887246,  0.046092184368737
996840.0,  0.038314176245211,  0.028957528957529
997880.0,  0.023529411764706,  0.032075471698113
998920.0,  0.039062500000000,  0.032196969696970
999960.0,  0.050000000000000,  0.035185185185185
1001000.0,  0.032692307692308,  0.036538461538462
1002040.0,  0.041275797373358,  0.031558185404339
1003080.0,  0.034548944337812,  0.048169556840077
1004120.0,  0.046875000000000,  0.037878787878788
1005160.0,  0.033797216699801,  0.031657355679702
1006200.0,  0.038617886178862,  0.036496350364964
1007240.0,  0.047619047619048,  0.014925373134328
1008280.0,  0.035714285714286,  0.021653543307087
1009320.0,  0.057034220532319,  0.031128404669261
1010360.0,  0.035856573705179,  0.026022304832714
1011400.0,  0.033009708737864,  0.028571428571429
1012440.0,  0.028790786948177,  0.025048169556840
1013480.0,  0.032323232323232,  0.029357798165138
1014520.0,  0.041584158415842,  0.022429906542056
1015560.0,  0.027450980392157,  0.035849056603774
1016600.0,  0.031128404669261,  0.028517110266160
1017640.0,  0.042750929368030,  0.035856573705179
1018680.0,  0.034000000000000,  0.027777777777778
1019720.0,  0.047186932849365,  0.032719836400818
1020760.0,  0.035714285714286,  0.021653543307087
1021800.0,  0.037974683544304,  0.034907597535934
1022840.0,  0.030888030888031,  0.042145593869732
1023880.0,  0.045627376425856,  0.033073929961089
1024920.0,  0.052044609665428,  0.065737051792829
1025960.0,  0.055555555555556,  0.046931407942238
1027000.0,  0.051625239005736,  0.052224371373308
1028040.0,  0.056179775280899,  0.047430830039526
1029080.0,  0.048355899419729,  0.034416826003824
1030120.0,  0.043560606060606,  0.033203125000000
1031160.0,  0.050943396226415,  0.031372549019608
1032200.0,  0.042990654205607,  0.031683168316832
1033240.0,  0.033333333333333,  0.026000000000000
1034280.0,  0.036968576709797,  0.032064128256513
1035320.0,  0.044303797468354,  0.031802120141343
1036360.0,  0.036893203883495,  0.028571428571429
1037400.0,  0.038461538461538,  0.028340080971660
1038440.0,  0.039325842696629,  0.035573122529644
1039480.0,  0.045540796963947,  0.017543859649123


==> csv/errors_300ns_100steps.csv <==
5200.0,  0.043403111196466,  0.030810706720585
15600.0,  0.035605483625286,  0.028749028749029
26000.0,  0.041281809613572,  0.033169774288518
36400.0,  0.039524174980814,  0.040478026214341
46800.0,  0.041805040046884,  0.035409960234804
57200.0,  0.039510075069143,  0.028849756463095
67600.0,  0.041415516235660,  0.030816054784097
78000.0,  0.041982507288630,  0.031779257849667
88400.0,  0.041626331074540,  0.034192932187202
98800.0,  0.040269749518304,  0.038963531669866
109200.0,  0.042788920725883,  0.032333010648596
119600.0,  0.044038461538462,  0.030576923076923
130000.0,  0.042594013814275,  0.040863531225906
140400.0,  0.040253018976423,  0.036465367547752
150800.0,  0.039473684210526,  0.031727828746177
161200.0,  0.045961538461538,  0.032884615384615
171600.0,  0.045489891135303,  0.032534246575342
182000.0,  0.039256989659134,  0.029161838547702
192400.0,  0.039409823335275,  0.033339683749286
202800.0,  0.045199922735175,  0.034080030633735
213200.0,  0.033059430536977,  0.032901103154635
223600.0,  0.040199081163859,  0.028400309119011
234000.0,  0.037250384024578,  0.033513097072419
244400.0,  0.043453292496172,  0.032843894899536
254800.0,  0.031494560030540,  0.034683200930052
265200.0,  0.039241960183767,  0.030139103554869
275600.0,  0.039412673879444,  0.027565084226646
286000.0,  0.041088073045463,  0.032276881197745
296400.0,  0.040324136600424,  0.032969139352118
306800.0,  0.041260744985673,  0.033107454017425
317200.0,  0.042050691244240,  0.028505392912173
327600.0,  0.035553819105294,  0.032380231016853
338000.0,  0.039676425269646,  0.032258064516129
348400.0,  0.040942448821939,  0.030065109153581
358800.0,  0.041521823097721,  0.033512064343164
369200.0,  0.040963398444908,  0.034913204603082
379600.0,  0.039011201235998,  0.037342014553811
390000.0,  0.036528797835331,  0.030233448143896
400400.0,  0.042339092462502,  0.032339762322229
410800.0,  0.040780827212988,  0.030998851894374
421200.0,  0.041201386214863,  0.039953899346907
431600.0,  0.041133100504463,  0.031261913839116
442000.0,  0.040894324479266,  0.035029998064641
452400.0,  0.041856925418569,  0.028188180404355
462800.0,  0.043989967200463,  0.035844354993291
473200.0,  0.037599696164071,  0.031359563693027
483600.0,  0.038779036283356,  0.031015218647659
494000.0,  0.040454633018686,  0.031675945478979
504400.0,  0.040982022037502,  0.030992921369811
514800.0,  0.036638338054769,  0.031929480901077
525200.0,  0.032110963328900,  0.030173252871326
535600.0,  0.040138942493246,  0.035454197010349
546000.0,  0.036904537751836,  0.032815877382590
556400.0,  0.039747754634053,  0.030191600541901
566800.0,  0.039219474497682,  0.029670750382848
577200.0,  0.042630472185051,  0.033662217063262
587600.0,  0.031273836765828,  0.035104732350659
598000.0,  0.043206367254122,  0.031622096427874
608400.0,  0.037356321839080,  0.031660231660232
618800.0,  0.040905631659056,  0.032659409020218
629200.0,  0.041547550981513,  0.033572676111003
639600.0,  0.041488118426178,  0.035890619065705
650000.0,  0.037122523562224,  0.029801961161315
660400.0,  0.038601184788840,  0.031933423650087
670800.0,  0.039211971964387,  0.025776215582894
681200.0,  0.037878787878788,  0.033320639756283
691600.0,  0.039491171444845,  0.034093122930060
702000.0,  0.040772532188841,  0.030147895335609
712400.0,  0.041156202143951,  0.031491499227202
722800.0,  0.032704886494806,  0.036332179930796
733200.0,  0.041787020989794,  0.033608603802573
743600.0,  0.038602586373287,  0.029699176087373
754000.0,  0.043478260869565,  0.032485322896282
764400.0,  0.040986790986791,  0.032178217821782
774800.0,  0.034349671941335,  0.032771176696052
785200.0,  0.040804597701149,  0.027992277992278
795600.0,  0.039082247715341,  0.032718280388054
806000.0,  0.043735676088617,  0.042602633617351
816400.0,  0.034822983168891,  0.032880902313133
826800.0,  0.040429200996359,  0.034163288940359
837200.0,  0.036734693877551,  0.032350142721218
847600.0,  0.036748979195022,  0.029864941982119
858000.0,  0.038526912181303,  0.033496571988247
868400.0,  0.032086576798937,  0.031170855250341
878800.0,  0.039339857992708,  0.033725187897475
889200.0,  0.045060658578856,  0.036297292106779
899600.0,  0.037913779830639,  0.035741737125288
910000.0,  0.040890765981954,  0.033326911963013
920400.0,  0.038380349261178,  0.029678165349778
930800.0,  0.042231989298681,  0.034062318560093
941200.0,  0.035087719298246,  0.033941039565555
951600.0,  0.036510376633359,  0.030792917628945
962000.0,  0.039670371789958,  0.029139328444616
972400.0,  0.038021338506305,  0.029551954242135
982800.0,  0.043578866178172,  0.030494821634062
993200.0,  0.039463601532567,  0.035135135135135
1003600.0,  0.039968804835251,  0.032631379244925
1014000.0,  0.036480686695279,  0.029010238907850
1024400.0,  0.046040166729822,  0.041194845763374
1034800.0,  0.041176470588235,  0.029629629629630


==> csv/errors_300ns_10steps.csv <==
52000.0,  0.040637065637066,  0.033314176245211
156000.0,  0.042445017910103,  0.033394784345355
260000.0,  0.038675938164473,  0.031835820607371
364000.0,  0.039949173100248,  0.032251868072764
468000.0,  0.040342063887717,  0.032731551132199
572000.0,  0.038344817055714,  0.032301819520608
676000.0,  0.038997214484680,  0.032245644431610
780000.0,  0.039822242742541,  0.033103289182799
884000.0,  0.038788553442220,  0.032969150432588
988000.0,  0.039611762444743,  0.032133923417356


==> csv/fluc_10.csv <==
52000.0,0.444045247026879
156000.0,0.435466923192959
260000.0,0.460295405545496
364000.0,0.452378796867466
468000.0,0.448230953695455
572000.0,0.459541756613556
676000.0,0.456793027372803
780000.0,0.448799852828024
884000.0,0.454219960766519
988000.0,0.454507700970726


==> csv/fluc_100.csv <==
5200.0,0.443875194247352
15600.0,0.490153786146989
26000.0,0.441814181750046
36400.0,0.415414075092914
46800.0,0.428656260073399
57200.0,0.471368392359644
67600.0,0.452786976058272
78000.0,0.445453047013029
88400.0,0.435298388080847
98800.0,0.418952712232250
109200.0,0.439103549746552
119600.0,0.442211677374774
130000.0,0.399700686152943
140400.0,0.430704525352586
150800.0,0.457142006721384
161200.0,0.422354486453110
171600.0,0.426133837871390
182000.0,0.470953972126721
192400.0,0.449547173253943
202800.0,0.419897127015865
213200.0,0.481751663810515
223600.0,0.470490844070466
234000.0,0.458745083325045
244400.0,0.433633457446347
254800.0,0.480807837919820
265200.0,0.466105279080335
275600.0,0.478377298198411
286000.0,0.447056254467876
296400.0,0.447153552240954
306800.0,0.442213066757820
317200.0,0.461543015053626
327600.0,0.472287088719769
338000.0,0.453600852650980
348400.0,0.458685007399981
358800.0,0.439063437182358
369200.0,0.434845727079375
379600.0,0.432290133511582
390000.0,0.478294810162661
400400.0,0.441090837676887
410800.0,0.454762549362737
421200.0,0.410145577570222
431600.0,0.451855146455497
442000.0,0.434601034088481
452400.0,0.464035050854120
462800.0,0.416800995215705
473200.0,0.467658644236780
483600.0,0.463876310237221
494000.0,0.452898966614057
504400.0,0.453876124723229
514800.0,0.469361461502302
525200.0,0.499869832299739
535600.0,0.436024409109512
546000.0,0.463762531739261
556400.0,0.463513727231077
566800.0,0.468560016813824
577200.0,0.433336934409816
587600.0,0.479880949715693
598000.0,0.440732630566332
608400.0,0.467312433860222
618800.0,0.446012665937312
629200.0,0.438653047380928
639600.0,0.427803332200532
650000.0,0.477662450868211
660400.0,0.460161412919668
670800.0,0.488586739797489
681200.0,0.456738852832843
691600.0,0.445525140126774
702000.0,0.459043918095354
712400.0,0.450614178180205
722800.0,0.467004682903889
733200.0,0.437395671169526
743600.0,0.471271009252669
754000.0,0.435274881843433
764400.0,0.448000999199295
774800.0,0.476139005980118
785200.0,0.469809769598364
795600.0,0.454085744757300
806000.0,0.386734069133370
816400.0,0.473330190940703
826800.0,0.440884478688237
837200.0,0.466840725405805
847600.0,0.479103441264343
858000.0,0.452868400336413
868400.0,0.495019567675672
878800.0,0.448000269288310
889200.0,0.409917796783887
899600.0,0.444940866417970
910000.0,0.442827378222201
920400.0,0.472408481253305
930800.0,0.433194300986859
941200.0,0.466916385693104
951600.0,0.475590180580190
962000.0,0.469164092591443
972400.0,0.474714706802146
982800.0,0.444665537885613
993200.0,0.440648633571256
1003600.0,0.450429743511178
1014000.0,0.484679529571770
1024400.0,0.382924510603075
1034800.0,0.459808441950392


==> csv/fluc_1000.csv <==
520.0,0.523208351842151
1560.0,0.420576372315339
2600.0,0.495439320576593
3640.0,0.456711202131999
4680.0,0.370032097315121
5720.0,0.386293826675435
6760.0,0.537509246426148
7800.0,0.402535620140866
8840.0,0.469226947554922
9880.0,0.394150336572672
10920.0,0.447901199691192
11960.0,0.478458709427943
13000.0,0.472108837957828
14040.0,0.447345851307324
15080.0,0.422931520902653
16120.0,0.532829163660879
17160.0,0.553543456564682
18200.0,0.552911032161490
19240.0,0.506726851522746
20280.0,0.503882002424857
21320.0,0.435674509404620
22360.0,0.454629303542126
23400.0,0.470738974377892
24440.0,0.320037698268452
25480.0,0.470785468628029
26520.0,0.468507019104730
27560.0,0.552291993445031
28600.0,0.447903265903852
29640.0,0.431745616627038
30680.0,0.385834077399087
31720.0,0.456782287576396
32760.0,0.396290647611715
33800.0,0.385665958919967
34840.0,0.394834669074328
35880.0,0.293876465266265
36920.0,0.388554420504602
37960.0,0.421711683607013
39000.0,0.517627018815252
40040.0,0.441547382935260
41080.0,0.485287753462428
42120.0,0.458447743989991
43160.0,0.296169189442467
44200.0,0.412399226609087
45240.0,0.572516108297430
46280.0,0.411756195475364
47320.0,0.465603857435480
48360.0,0.386332142929511
49400.0,0.423047516352382
50440.0,0.421300131626585
51480.0,0.464501451495573
52520.0,0.496487612101516
53560.0,0.506429533203660
54600.0,0.458589799745572
55640.0,0.500790828834385
56680.0,0.513191268357955
57720.0,0.431149532813298
58760.0,0.523510158358189
59800.0,0.533594728401871
60840.0,0.393529741295990
61880.0,0.385723062629270
62920.0,0.377257638792742
63960.0,0.394408530437080
65000.0,0.429475053763757
66040.0,0.466200938704729
67080.0,0.494585057064123
68120.0,0.456568107256331
69160.0,0.556988147134265
70200.0,0.477664056005416
71240.0,0.404757141728232
72280.0,0.493424357193158
73320.0,0.474741158781696
74360.0,0.336740575666968
75400.0,0.387955685965673
76440.0,0.447747567102129
77480.0,0.404489140034849
78520.0,0.484235005035761
79560.0,0.466240546748115
80600.0,0.422323837797445
81640.0,0.550296225416775
82680.0,0.525767997333632
83720.0,0.403028592003500
84760.0,0.450914020357896
85800.0,0.465759756779832
86840.0,0.441156835738135
87880.0,0.532708288204649
88920.0,0.403604141797656
89960.0,0.439384214678438
91000.0,0.457010968550525
92040.0,0.335440959037494
93080.0,0.440922480976315
94120.0,0.430492829098050
95160.0,0.466065971656806
96200.0,0.429706502020889
97240.0,0.403172509176883
98280.0,0.485833642762051
99320.0,0.394978170477684
100360.0,0.386345816546434
101400.0,0.403474435549488
102440.0,0.429515396023291
103480.0,0.368366388611672
104520.0,0.346220183598489
105560.0,0.542571388228032
106600.0,0.319477233186416
107640.0,0.465927583640184
108680.0,0.476493113347198
109720.0,0.514943128202026
110760.0,0.464208414658560
111800.0,0.438571916532203
112840.0,0.468641827144604
113880.0,0.395693465051746
114920.0,0.426294715110211
115960.0,0.465825711495563
117000.0,0.467300612306027
118040.0,0.523946976533161
119080.0,0.447850707426810
120120.0,0.404548669159275
121160.0,0.409617827098951
122200.0,0.349297083427872
123240.0,0.430845412610042
124280.0,0.513125645208735
125320.0,0.438601247178043
126360.0,0.421202157727260
127400.0,0.380963192957682
128440.0,0.280136395771835
129480.0,0.459050935304915
130520.0,0.476149102038935
131560.0,0.448754545763643
132600.0,0.352022356388906
133640.0,0.310502927802673
134680.0,0.456689526433612
135720.0,0.448740443297149
136760.0,0.403663866414856
137800.0,0.429585542833920
138840.0,0.439506421545708
139880.0,0.393447992982997
140920.0,0.447616565223855
141960.0,0.425638563976841
143000.0,0.503530071804468
144040.0,0.465590576114031
145080.0,0.377291150827164
146120.0,0.403330657547295
147160.0,0.475898996408441
148200.0,0.503398748683747
149240.0,0.553894083369047
150280.0,0.421000219528692
151320.0,0.468246309859623
152360.0,0.359371273088807
153400.0,0.449567296310556
154440.0,0.505437780003990
155480.0,0.466136260732222
156520.0,0.360784902492893
157560.0,0.541988770280644
158600.0,0.473297629716171
159640.0,0.481977936144676
160680.0,0.394684306950317
161720.0,0.420689830665452
162760.0,0.360464332209989
163800.0,0.356155418144089
164840.0,0.457007592853983
165880.0,0.412863982428544
166920.0,0.411367999063181
167960.0,0.405623819544825
169000.0,0.522493837874015
170040.0,0.493881358442619
171080.0,0.386835719190115
172120.0,0.289032311180112
173160.0,0.494272336336863
174200.0,0.351826503259759
175240.0,0.431116082781763
176280.0,0.513656322764296
177320.0,0.472345799736832
178360.0,0.561447408013482
179400.0,0.451785386354864
180440.0,0.332469426758177
181480.0,0.429857300874376
182520.0,0.502348757117510
183560.0,0.532226112005180
184600.0,0.405752974591328
185640.0,0.556071227546556
186680.0,0.522276851603863
187720.0,0.423456004558636
188760.0,0.423715585582735
189800.0,0.431456020072879
190840.0,0.419893758091834
191880.0,0.439031015006864
192920.0,0.447619785655850
193960.0,0.419815540259742
195000.0,0.532571174235272
196040.0,0.478451371884506
197080.0,0.494031702612731
198120.0,0.346395326126017
199160.0,0.477664056005416
200200.0,0.407377262472505
201240.0,0.542456403037786
202280.0,0.397426469295565
203320.0,0.426972818040766
204360.0,0.475274915312129
205400.0,0.362890244755571
206440.0,0.369264846083767
207480.0,0.427680488102657
208520.0,0.457242503348020
209560.0,0.584633025851794
210600.0,0.484094307231421
211640.0,0.624835667082761
212680.0,0.427046351756230
213720.0,0.503682316229505
214760.0,0.438837985527838
215800.0,0.487331453224905
216840.0,0.406405277915271
217880.0,0.447720502000505
218920.0,0.431406559663820
219960.0,0.475181026167734
221000.0,0.495069632341360
222040.0,0.504347000620414
223080.0,0.375108025181559
224120.0,0.533342789929463
225160.0,0.465930697845329
226200.0,0.450562420209771
227240.0,0.593439145631410
228280.0,0.412490035791167
229320.0,0.507120333507795
230360.0,0.442710144929064
231400.0,0.476330771886064
232440.0,0.476666112494382
233480.0,0.509913847892310
234520.0,0.466207619155838
235560.0,0.402694217707076
236600.0,0.429615213741695
237640.0,0.429076389025618
238680.0,0.474741158781696
239720.0,0.420749791247802
240760.0,0.573974030990091
241800.0,0.387094750442539
242840.0,0.506429068336701
243880.0,0.433027772577615
244920.0,0.320155371842524
245960.0,0.403109171654930
247000.0,0.475611642275712
248040.0,0.429458539429297
249080.0,0.431828230278294
250120.0,0.430236673997290
251160.0,0.404107225573063
252200.0,0.641222452272680
253240.0,0.513176971268470
254280.0,0.456796223405871
255320.0,0.421601208087354
256360.0,0.542978548720849
257400.0,0.475904383933484
258440.0,0.493631173911137
259480.0,0.457334627292457
260520.0,0.484831495280165
261560.0,0.411344131735828
262600.0,0.476171595953006
263640.0,0.437311802244846
264680.0,0.391790011647041
265720.0,0.466008736714635
266760.0,0.484235005035761
267800.0,0.490299390310359
268840.0,0.542563288189735
269880.0,0.494960680858833
270920.0,0.532759556523113
271960.0,0.448274831546106
273000.0,0.551840344275787
274040.0,0.582771713486057
275080.0,0.490112154355397
276120.0,0.487184354123006
277160.0,0.420781698470407
278200.0,0.431229674183015
279240.0,0.440230841487702
280280.0,0.426609571797306
281320.0,0.403182559607111
282360.0,0.401283185011594
283400.0,0.407615991047568
284440.0,0.457166924315385
285480.0,0.495386330538870
286520.0,0.532489520128222
287560.0,0.496836878718534
288600.0,0.494015925557902
289640.0,0.395324145053296
290680.0,0.403128476918839
291720.0,0.467446735991432
292760.0,0.562341525376297
293800.0,0.434155056672181
294840.0,0.438754249519607
295880.0,0.478219182793046
296920.0,0.427444487223129
297960.0,0.388741123152897
299000.0,0.327965570429316
300040.0,0.466232428560251
301080.0,0.503440945451230
302120.0,0.411564334462315
303160.0,0.312568864475588
304200.0,0.413068116938196
305240.0,0.524660367696170
306280.0,0.543677200038705
307320.0,0.494818661015872
308360.0,0.504823762392608
309400.0,0.443735236300132
310440.0,0.378805769479991
311480.0,0.422278092946629
312520.0,0.457650667926614
313560.0,0.465439165767473
314600.0,0.499952369687263
315640.0,0.481038817649872
316680.0,0.503562771283401
317720.0,0.472362894456975
318760.0,0.447900217614917
319800.0,0.410865268457255
320840.0,0.499158148480087
321880.0,0.394582474303504
322920.0,0.449673934411990
323960.0,0.421294082928947
325000.0,0.570120437933747
326040.0,0.533507474075109
327080.0,0.477183356488045
328120.0,0.583468115970143
329160.0,0.395201975080012
330200.0,0.449900444076870
331240.0,0.455223552156564
332280.0,0.422609250693149
333320.0,0.414691667052609
334360.0,0.516816303963714
335400.0,0.421657566292688
336440.0,0.464671918597695
337480.0,0.333604212435533
338520.0,0.368970208276713
339560.0,0.532609709261112
340600.0,0.466709237815491
341640.0,0.484886180107266
342680.0,0.555226817066678
343720.0,0.513637467170434
344760.0,0.479491659087754
345800.0,0.365940070646498
346840.0,0.381905846907990
347880.0,0.429872206962257
348920.0,0.472906286297945
349960.0,0.448917685688114
351000.0,0.583218443427018
352040.0,0.513601020847768
353080.0,0.424176404712048
354120.0,0.466957851161318
355160.0,0.420196403760312
356200.0,0.478467668112112
357240.0,0.530781781208106
358280.0,0.377776126240526
359320.0,0.421527398160649
360360.0,0.439184583958475
361400.0,0.344455016960200
362440.0,0.414765720973961
363480.0,0.521510146871331
364520.0,0.436153908551856
365560.0,0.490215969351966
366600.0,0.351487344575719
367640.0,0.438887900173547
368680.0,0.449322013747870
369720.0,0.377034660562671
370760.0,0.437993080161856
371800.0,0.440234131862224
372840.0,0.491463428913261
373880.0,0.466220832700114
374920.0,0.393529741295990
375960.0,0.448990410912096
377000.0,0.379289287883825
378040.0,0.553001156192691
379080.0,0.456810276913263
380120.0,0.417821711188274
381160.0,0.368823395878298
382200.0,0.513238428208516
383240.0,0.351912926347488
384280.0,0.465742979907390
385320.0,0.448999939997098
386360.0,0.377291150827164
387400.0,0.511335225728230
388440.0,0.430653057020110
389480.0,0.412134291894886
390520.0,0.480739783287479
391560.0,0.512934898939934
392600.0,0.515442180193475
393640.0,0.561212987007664
394680.0,0.552762926159694
395720.0,0.429540508142100
396760.0,0.484561091691626
397800.0,0.494746401476026
398840.0,0.523771237400243
399880.0,0.378609186180967
400920.0,0.277553162348050
401960.0,0.481177869987257
403000.0,0.540807968812038
404040.0,0.484772257716526
405080.0,0.365188769159967
406120.0,0.368823395878298
407160.0,0.512827846691483
408200.0,0.504438809994585
409240.0,0.410694550344973
410280.0,0.492712153319668
411320.0,0.518701548925124
412360.0,0.401374397321900
413400.0,0.504943105031807
414440.0,0.439062421240049
415480.0,0.428334200976005
416520.0,0.367924832188130
417560.0,0.420618269665349
418600.0,0.438642548327160
419640.0,0.294356441380000
420680.0,0.385885476673206
421720.0,0.440481892411029
422760.0,0.448361709246939
423800.0,0.395198121697527
424840.0,0.449649574137716
425880.0,0.475774628380096
426920.0,0.534803102683885
427960.0,0.463601991492939
429000.0,0.385878904727030
430040.0,0.533216812845739
431080.0,0.353669835346331
432120.0,0.450158003597745
433160.0,0.446401191988641
434200.0,0.390738759966804
435240.0,0.530979343905666
436280.0,0.469724303543338
437320.0,0.412894397326313
438360.0,0.420118006197102
439400.0,0.440234131862224
440440.0,0.495274491052092
441480.0,0.403179677647196
442520.0,0.412249919133052
443560.0,0.343577185951621
444600.0,0.456494987845218
445640.0,0.437923343776298
446680.0,0.544021750074118
447720.0,0.427850251707586
448760.0,0.512501353055897
449800.0,0.456969455532567
450840.0,0.456624369941896
451880.0,0.449862308744763
452920.0,0.450191747698751
453960.0,0.434413281377492
455000.0,0.513981640978203
456040.0,0.513955505553503
457080.0,0.439062421240049
458120.0,0.403188137063042
459160.0,0.523000069983706
460200.0,0.360282321318055
461240.0,0.385731519595164
462280.0,0.504928355992958
463320.0,0.456479266752982
464360.0,0.438238303638724
465400.0,0.360065421328914
466440.0,0.419317587908780
467480.0,0.344242304795582
468520.0,0.572826025283029
469560.0,0.477140772075800
470600.0,0.428823321714335
471640.0,0.551074498114118
472680.0,0.456810276913263
473720.0,0.377186538620720
474760.0,0.425036698765880
475800.0,0.542520425946994
476840.0,0.457594136287303
477880.0,0.411801849836043
478920.0,0.438617047741203
479960.0,0.514170121031838
481000.0,0.465756219368762
482040.0,0.360312267952843
483080.0,0.447594020650933
484120.0,0.417127427194534
485160.0,0.513927978155128
486200.0,0.582533339766444
487240.0,0.430916386672328
488280.0,0.488453017657150
489320.0,0.401068303829772
490360.0,0.400471034567234
491400.0,0.503840286892419
492440.0,0.482528453044262
493480.0,0.453616042686658
494520.0,0.429254022859029
495560.0,0.494046082438079
496600.0,0.446245182099350
497640.0,0.466200938704729
498680.0,0.466025915217674
499720.0,0.416659324214546
500760.0,0.534819846126786
501800.0,0.465782194135169
502840.0,0.388144529703676
503880.0,0.529561689864493
504920.0,0.446379370053449
505960.0,0.504080086380725
507000.0,0.411729939546789
508040.0,0.455736837963615
509080.0,0.404947483890959
510120.0,0.401374397321900
511160.0,0.551941318812591
512200.0,0.402809190879774
513240.0,0.463601991492939
514280.0,0.468109145956205
515320.0,0.504942304449015
516360.0,0.457771568131148
517400.0,0.572954661030479
518440.0,0.457988133824273
519480.0,0.438627728937676
520520.0,0.532027755293711
521560.0,0.494085165937042
522600.0,0.421860596002500
523640.0,0.520819113448014
524680.0,0.465915126280965
525720.0,0.522385198806116
526760.0,0.616215211492260
527800.0,0.456265534233458
528840.0,0.526220466975639
529880.0,0.465648327572512
530920.0,0.443466415035917
531960.0,0.388741123152897
533000.0,0.385223321606634
534040.0,0.421292341662297
535080.0,0.405873975692911
536120.0,0.604269149945908
537160.0,0.523817930842440
538200.0,0.428817074669018
539240.0,0.427680488102657
540280.0,0.361304717519467
541320.0,0.508181161129155
542360.0,0.506488505130057
543400.0,0.525225706954786
544440.0,0.368549367089266
545480.0,0.576014791031031
546520.0,0.479936644802159
547560.0,0.433412509928817
548600.0,0.506706687410264
549640.0,0.410571291358286
550680.0,0.380893169579409
551720.0,0.438364251402444
552760.0,0.469815819404426
553800.0,0.466320522862828
554840.0,0.513223837692877
555880.0,0.484237540250712
556920.0,0.358599887740869
557960.0,0.503709090511049
559000.0,0.476768484512713
560040.0,0.535280513193656
561080.0,0.420414340387759
562120.0,0.494821454399985
563160.0,0.503735423569718
564200.0,0.474822380755538
565240.0,0.458976927861846
566280.0,0.542491745453706
567320.0,0.455870949828751
568360.0,0.504083868948369
569400.0,0.455998678210064
570440.0,0.445375444400262
571480.0,0.368473810322814
572520.0,0.493049240383530
573560.0,0.448758381016946
574600.0,0.465722241853845
575640.0,0.362214898193925
576680.0,0.521873205863141
577720.0,0.439564263530589
578760.0,0.457937145139799
579800.0,0.362256726471040
580840.0,0.361820700274489
581880.0,0.442290296778677
582920.0,0.410822366419599
583960.0,0.522744250615077
585000.0,0.412350405917371
586040.0,0.484272452114849
587080.0,0.502533354507116
588120.0,0.555039885681455
589160.0,0.542244172434554
590200.0,0.430320906117555
591240.0,0.335281929581079
592280.0,0.636828113942772
593320.0,0.404427654445039
594360.0,0.475406860040968
595400.0,0.582567836607192
596440.0,0.480331660653368
597480.0,0.379627667201599
598520.0,0.424368252984970
599560.0,0.395354577440750
600600.0,0.486757118165862
601640.0,0.451911287832307
602680.0,0.351230074546983
603720.0,0.485078646308920
604760.0,0.447674568381958
605800.0,0.404541409293562
606840.0,0.413391926905142
607880.0,0.525939477027258
608920.0,0.494636794399632
609960.0,0.453268540364502
611000.0,0.484348646868973
612040.0,0.484833028701188
613080.0,0.503495386960812
614120.0,0.485576831490499
615160.0,0.543187863227645
616200.0,0.429721573869115
617240.0,0.355595131877211
618280.0,0.404393455966630
619320.0,0.475114063606607
620360.0,0.466234257470144
621400.0,0.456306393096976
622440.0,0.403198112101939
623480.0,0.462256476354994
624520.0,0.378155153096790
625560.0,0.429828636543754
626600.0,0.484858876805511
627640.0,0.374966313662675
628680.0,0.395767825708944
629720.0,0.513203674194400
630760.0,0.484730903853105
631800.0,0.411889705449742
632840.0,0.464358217789941
633880.0,0.475101559111123
634920.0,0.503488949057775
635960.0,0.388041251541023
637000.0,0.439620364881659
638040.0,0.387122285900003
639080.0,0.465266321831257
640120.0,0.439191110887656
641160.0,0.405225155311167
642200.0,0.469006860716364
643240.0,0.362160769620002
644280.0,0.449863957719153
645320.0,0.475259841391846
646360.0,0.421250441223406
647400.0,0.524093303041412
648440.0,0.485723482615151
649480.0,0.483318922186408
650520.0,0.416011208642741
651560.0,0.506724660108776
652600.0,0.477111111502603
653640.0,0.514188184933123
654680.0,0.485187196194685
655720.0,0.426546743561844
656760.0,0.420689830665452
657800.0,0.456809087926413
658840.0,0.466359210550037
659880.0,0.508582227785927
660920.0,0.422186450660814
661960.0,0.454525799279764
663000.0,0.464289610194783
664040.0,0.503181929196507
665080.0,0.495092073655312
666120.0,0.562242827157190
667160.0,0.385574137246013
668200.0,0.484730915588600
669240.0,0.498199303518850
670280.0,0.474189495651579
671320.0,0.423382110176343
672360.0,0.637144019399198
673400.0,0.532679152263441
674440.0,0.484111402700983
675480.0,0.446301239735722
676520.0,0.536173847493607
677560.0,0.368985346087728
678600.0,0.447616565223855
679640.0,0.466230714553233
680680.0,0.419299423332022
681720.0,0.515943800833580
682760.0,0.404794860024376
683800.0,0.469850378964900
684840.0,0.421155687198619
685880.0,0.543208595746372
686920.0,0.494015925557902
687960.0,0.411922986141898
689000.0,0.457587060863856
690040.0,0.456787599371550
691080.0,0.429846164977720
692120.0,0.449439724522291
693160.0,0.472554431652709
694200.0,0.385879096642955
695240.0,0.431229674183015
696280.0,0.485504212322840
697320.0,0.402049996082291
698360.0,0.449129454204734
699400.0,0.546592824501133
700440.0,0.479240701279899
701480.0,0.532617338358972
702520.0,0.568983182736375
703560.0,0.379270491816776
704600.0,0.446586415952285
705640.0,0.394281820536781
706680.0,0.428036390759085
707720.0,0.457908296059381
708760.0,0.297599976094432
709800.0,0.513480376367200
710840.0,0.413391926905142
711880.0,0.499839306073475
712920.0,0.438734165869941
713960.0,0.480912487261561
715000.0,0.458320433306464
716040.0,0.476797437630659
717080.0,0.493957876770891
718120.0,0.449259960297764
719160.0,0.427130417260781
720200.0,0.532722245385647
721240.0,0.441694368208672
722280.0,0.456799450135086
723320.0,0.565144025526818
724360.0,0.428911528477824
725400.0,0.419896249608072
726440.0,0.457242503348020
727480.0,0.516594742490557
728520.0,0.523722704025346
729560.0,0.427517796965608
730600.0,0.412134965410403
731640.0,0.457390787942253
732680.0,0.475235663382394
733720.0,0.404548669159275
734760.0,0.475274915312129
735800.0,0.386332142929511
736840.0,0.439865731412021
737880.0,0.388741123152897
738920.0,0.401319900163715
739960.0,0.494081278367690
741000.0,0.461227158779880
742040.0,0.387705923311599
743080.0,0.517926497019578
744120.0,0.514027783291797
745160.0,0.532759556523113
746200.0,0.440427752244755
747240.0,0.457363442157044
748280.0,0.547448097003372
749320.0,0.521816482035907
750360.0,0.442877897185091
751400.0,0.431678798123754
752440.0,0.473682752216155
753480.0,0.310340545757505
754520.0,0.466234257470144
755560.0,0.379549301559237
756600.0,0.429930913301598
757640.0,0.475280170406319
758680.0,0.456549920885290
759720.0,0.583593527812043
760760.0,0.437768207722047
761800.0,0.419829232058483
762840.0,0.448387935560752
763880.0,0.503514657219429
764920.0,0.388108337023459
765960.0,0.377463962972210
767000.0,0.411884001699443
768040.0,0.513672030052457
769080.0,0.448128452077858
770120.0,0.574907679477458
771160.0,0.594847696749596
772200.0,0.411524340487110
773240.0,0.438269360065329
774280.0,0.411893127622628
775320.0,0.512784262728058
776360.0,0.352485833357866
777400.0,0.452545932634753
778440.0,0.494078376917760
779480.0,0.553751723597590
780520.0,0.405225155311167
781560.0,0.625911380146416
782600.0,0.462284971015739
783640.0,0.567477222551259
784680.0,0.468641373368638
785720.0,0.494045510644739
786760.0,0.509485306548046
787800.0,0.385924808741805
788840.0,0.426294715110211
789880.0,0.387841350678247
790920.0,0.416204408996215
791960.0,0.557410426431757
793000.0,0.351742629229894
794040.0,0.477755467748446
795080.0,0.522522188605329
796120.0,0.458573666383121
797160.0,0.421090242066187
798200.0,0.485610149794080
799240.0,0.465907311529173
800280.0,0.432116949843612
801320.0,0.246104724549503
802360.0,0.360298698480769
803400.0,0.360907879954795
804440.0,0.396375008123681
805480.0,0.373002881903233
806520.0,0.351562881379922
807560.0,0.456515652665964
808600.0,0.477162409731964
809640.0,0.436237064946596
810680.0,0.448758381016946
811720.0,0.542973216821163
812760.0,0.457485192113681
813800.0,0.423410006915541
814840.0,0.457310113703997
815880.0,0.513051423997890
816920.0,0.543585372571305
817960.0,0.420328320800923
819000.0,0.523210826231141
820040.0,0.422338354417107
821080.0,0.447569644182975
822120.0,0.396047996302342
823160.0,0.459916984231351
824200.0,0.457902416171221
825240.0,0.460049345752741
826280.0,0.377483410753842
827320.0,0.413068116938196
828360.0,0.389325733089851
829400.0,0.535630289141759
830440.0,0.517269299582892
831480.0,0.431051720933364
832520.0,0.405409300106505
833560.0,0.557032489698158
834600.0,0.385776295209859
835640.0,0.475537251815272
836680.0,0.615426845058503
837720.0,0.456908699492015
838760.0,0.455678499994821
839800.0,0.411821249816273
840840.0,0.455540121964823
841880.0,0.475020959650380
842920.0,0.368970208276713
843960.0,0.583719135778361
845000.0,0.505645880776832
846040.0,0.519550582355059
847080.0,0.484480962448349
848120.0,0.456595210136042
849160.0,0.358827080532273
850200.0,0.505149498063774
851240.0,0.523946976533161
852280.0,0.513880761842459
853320.0,0.351946152494050
854360.0,0.429573356434523
855400.0,0.360441966544013
856440.0,0.402160619270266
857480.0,0.542559756021079
858520.0,0.522595044509910
859560.0,0.466220832700114
860600.0,0.449766755529055
861640.0,0.457328435508879
862680.0,0.573551480461725
863720.0,0.437429960753204
864760.0,0.512824765342677
865800.0,0.456983236085979
866840.0,0.512159103781774
867880.0,0.457390787942253
868920.0,0.498007860491675
869960.0,0.523072301006233
871000.0,0.566236386915286
872040.0,0.532879503373839
873080.0,0.465905782695941
874120.0,0.412399226609087
875160.0,0.441599596272129
876200.0,0.368827992366938
877240.0,0.429613236361517
878280.0,0.475907648181643
879320.0,0.451322657557284
880360.0,0.405225155311167
881400.0,0.522699863318117
882440.0,0.474992028642576
883480.0,0.512900082398082
884520.0,0.431047489376902
885560.0,0.420623928764959
886600.0,0.395994038023406
887640.0,0.439187152368601
888680.0,0.385264909907651
889720.0,0.369865085802023
890760.0,0.303214812689231
891800.0,0.515333188386113
892840.0,0.502741409942507
893880.0,0.360237285196755
894920.0,0.503875695473824
895960.0,0.522674889950152
897000.0,0.411701396624510
898040.0,0.432118772683945
899080.0,0.421147316569444
900120.0,0.466809797133446
901160.0,0.479936644802159
902200.0,0.486997410737681
903240.0,0.402976366756530
904280.0,0.352216959197169
905320.0,0.385723062629270
906360.0,0.468507019104730
907400.0,0.387349304320877
908440.0,0.507190758488745
909480.0,0.467652804042674
910520.0,0.410822366419599
911560.0,0.456549920885290
912600.0,0.429879421837971
913640.0,0.475611642275712
914680.0,0.456501201626904
915720.0,0.481285510229423
916760.0,0.522081010208835
917800.0,0.379168095904698
918840.0,0.614911997142519
919880.0,0.562618177482406
920920.0,0.439948806246947
921960.0,0.451552745380801
923000.0,0.423489182568118
924040.0,0.484200216737722
925080.0,0.398837851371484
926120.0,0.475074730267132
927160.0,0.388062871997865
928200.0,0.513791453931254
929240.0,0.441599596272129
930280.0,0.475081859613246
931320.0,0.385807530042169
932360.0,0.512863371538000
933400.0,0.356243052719973
934440.0,0.412880967142176
935480.0,0.393163265936073
936520.0,0.523225439818998
937560.0,0.437923343776298
938600.0,0.499771295177633
939640.0,0.455608044928754
940680.0,0.378068389400715
941720.0,0.583004709930702
942760.0,0.430592666455322
943800.0,0.533251309694178
944840.0,0.375681941333848
945880.0,0.485770280829739
946920.0,0.456796223405871
947960.0,0.439619932213938
949000.0,0.458128495607331
950040.0,0.494087088777860
951080.0,0.467010270012365
952120.0,0.525095346486317
953160.0,0.439196088883766
954200.0,0.545295324083689
955240.0,0.411123311269777
956280.0,0.532754407074863
957320.0,0.421268159497213
958360.0,0.460235032392377
959400.0,0.522648062280028
960440.0,0.513205219621850
961480.0,0.415643803624140
962520.0,0.508049576360726
963560.0,0.483760958154845
964600.0,0.482779944413725
965640.0,0.532289501358744
966680.0,0.372470601274935
967720.0,0.482622142920270
968760.0,0.475875239681725
969800.0,0.403188137063042
970840.0,0.393907097145482
971880.0,0.417821652201401
972920.0,0.503526218293349
973960.0,0.562488891883658
975000.0,0.534999434706914
976040.0,0.474179387518087
977080.0,0.523225439818997
978120.0,0.355595131877211
979160.0,0.397274111364581
980200.0,0.454945672877160
981240.0,0.464199322973766
982280.0,0.430671770124546
983320.0,0.406781818373598
984360.0,0.524278623990458
985400.0,0.474575187017427
986440.0,0.437891519711545
987480.0,0.514432237475326
988520.0,0.426871630277244
989560.0,0.473641718118985
990600.0,0.553262410866148
991640.0,0.475021658706441
992680.0,0.352016441541796
993720.0,0.429879429773292
994760.0,0.351417256130093
995800.0,0.360364135650680
996840.0,0.476354700523916
997880.0,0.534481205779185
998920.0,0.456730212391412
999960.0,0.393839917504566
1001000.0,0.466091476096290
1002040.0,0.449741717529336
1003080.0,0.404715098096654
1004120.0,0.394548626473703
1005160.0,0.484272452114849
1006200.0,0.438090299827023
1007240.0,0.511894663650377
1008280.0,0.527088479513537
1009320.0,0.384422829968660
1010360.0,0.503005331789445
1011400.0,0.503555956922541
1012440.0,0.542793554662283
1013480.0,0.502926865907250
1014520.0,0.495616470336825
1015560.0,0.495631760374232
1016600.0,0.513080597788255
1017640.0,0.422273070899538
1018680.0,0.502806863594409
1019720.0,0.417821652201401
1020760.0,0.527088479513537
1021800.0,0.448636755726707
1022840.0,0.449129454204734
1023880.0,0.422895766241751
1024920.0,0.255170471776796
1025960.0,0.317240628072927
1027000.0,0.310967034140167
1028040.0,0.312529033442786
1029080.0,0.404548669159275
1030120.0,0.431404865444676
1031160.0,0.408379901227033
1032200.0,0.441396044560557
1033240.0,0.515240582759250
1034280.0,0.467143731139023
1035320.0,0.434961244124369
1036360.0,0.484962097186926
1037400.0,0.478808728298298
1038440.0,0.439194183125864
1039480.0,0.505437780003990


==> csv/fluc_20.csv <==
26000.0,0.443461190549536
78000.0,0.444588240374847
130000.0,0.433421706981949
182000.0,0.437529238483748
234000.0,0.464609368733531
286000.0,0.456076978733868
338000.0,0.456771081930976
390000.0,0.447991423383447
442000.0,0.435068469534978
494000.0,0.461554550089207
546000.0,0.466125259740636
598000.0,0.452998954003749
650000.0,0.458129444296824
702000.0,0.455535422816849
754000.0,0.453326983107906
806000.0,0.444315321766396
858000.0,0.468243580837627
910000.0,0.440397088013227
962000.0,0.466043016585850
1014000.0,0.443098067591860


==> csv/fluc_200.csv <==
2600.0,0.451721947410905
7800.0,0.436104680516442
13000.0,0.452084778941822
18200.0,0.529200197861012
23400.0,0.428562863589590
28600.0,0.455443950595134
33800.0,0.384120791515596
39000.0,0.447582271181582
44200.0,0.426020795945007
49400.0,0.431977739590303
54600.0,0.491978599850988
59800.0,0.451460716117528
65000.0,0.431131836893055
70200.0,0.475358190340291
75400.0,0.408200961333047
80600.0,0.484558832381887
85800.0,0.457329825887068
91000.0,0.413756817271678
96200.0,0.442119236902313
101400.0,0.396013254606442
106600.0,0.424397442060205
111800.0,0.454058211302623
117000.0,0.465483767923850
122200.0,0.419465968548707
127400.0,0.392723175995790
132600.0,0.406874827958053
137800.0,0.421220124065572
143000.0,0.440412897880342
148200.0,0.469611860383781
153400.0,0.445666243111585
158600.0,0.446762859230197
163800.0,0.398467757530625
169000.0,0.440516967807516
174200.0,0.412180294922608
179400.0,0.443344666153166
184600.0,0.499968935671869
189800.0,0.426358949878243
195000.0,0.473258241348387
200200.0,0.428865742426459
205400.0,0.410982554230065
210600.0,0.511745180258886
215800.0,0.454141264133113
221000.0,0.454061393959881
226200.0,0.487389399876145
231400.0,0.477970871006327
236600.0,0.440366569786608
241800.0,0.460323892530582
247000.0,0.408475412823574
252200.0,0.484901328086076
257400.0,0.477073060228241
262600.0,0.438442433266285
267800.0,0.494528448273618
273000.0,0.519402971843318
278200.0,0.439206539643073
283400.0,0.431569816145222
288600.0,0.462877657085986
293800.0,0.475158391050864
299000.0,0.420719935006977
304200.0,0.436958760414694
309400.0,0.448097821164844
314600.0,0.480191095528966
319800.0,0.443367018229599
325000.0,0.486585853806740
330200.0,0.458670876282751
335400.0,0.427971876979693
340600.0,0.479431545050363
345800.0,0.431890618797604
351000.0,0.486235304281554
356200.0,0.453530849814150
361400.0,0.424773189969021
366600.0,0.430631260498426
371800.0,0.439110919109383
377000.0,0.443995520020568
382200.0,0.420700220604818
387400.0,0.434927602311114
392600.0,0.523712776507370
397800.0,0.459094511992677
403000.0,0.423853480734988
408200.0,0.454555231885299
413400.0,0.455087461977304
418600.0,0.380672315331560
423800.0,0.440347606511951
429000.0,0.450169915975257
434200.0,0.453416966355615
439400.0,0.432894538386341
444600.0,0.436811953814577
449800.0,0.459786915598258
455000.0,0.468903893851930
460200.0,0.433445002466025
465400.0,0.400114889229003
470600.0,0.495507677589670
475800.0,0.440693120911146
481000.0,0.444035217874781
486200.0,0.484961169580932
491400.0,0.447014701864789
496600.0,0.458922068886773
501800.0,0.464846333434662
507000.0,0.442942203992793
512200.0,0.454642682511947
517400.0,0.484677798043736
522600.0,0.484661912144247
527800.0,0.515194040309367
533000.0,0.406651830715248
538200.0,0.466195554694904
543400.0,0.488343399783321
548600.0,0.441604008048598
553800.0,0.470668069978810
559000.0,0.456224848307004
564200.0,0.493124429160781
569400.0,0.444433961261062
574600.0,0.455296688472447
579800.0,0.412068412262720
585000.0,0.465696145934623
590200.0,0.494032359494056
595400.0,0.461188314783817
600600.0,0.420464888457125
605800.0,0.453152335784258
611000.0,0.481915340608526
616200.0,0.441259142656455
621400.0,0.451473772200846
626600.0,0.410085411068385
631800.0,0.468191197586073
637000.0,0.434787590407505
642200.0,0.421229290752787
647400.0,0.476972636284055
652600.0,0.479533131727933
657800.0,0.455065365794299
663000.0,0.465254405146859
668200.0,0.478804937909701
673400.0,0.500184450336726
678600.0,0.445592531217698
683800.0,0.468293270095928
689000.0,0.448455422150919
694200.0,0.442602643854345
699400.0,0.477986492870533
704600.0,0.440419706201086
709800.0,0.433480424034538
715000.0,0.468285380338225
720200.0,0.459105340674460
725400.0,0.475046551104829
730600.0,0.457006661138764
735800.0,0.418249014922697
741000.0,0.445977462979884
746200.0,0.497512393656605
751400.0,0.431484901756804
756600.0,0.440680083664934
761800.0,0.476877854735463
767000.0,0.420228257457017
772200.0,0.482713257235108
777400.0,0.469523214204720
782600.0,0.502193372127663
787800.0,0.438246712083826
793000.0,0.457612756336107
798200.0,0.451086378844033
803400.0,0.342939906673883
808600.0,0.433459839749155
813800.0,0.477173287523160
819000.0,0.469867585974587
824200.0,0.428195065879202
829400.0,0.453704744684159
834600.0,0.482755915666882
839800.0,0.450866929515496
845000.0,0.488794194030384
850200.0,0.469589412310427
855400.0,0.414177357025608
860600.0,0.493032279379093
865800.0,0.475021346383089
871000.0,0.515424460909037
876200.0,0.424450738586000
881400.0,0.472107528753462
886600.0,0.412651099258801
891800.0,0.407061583023154
897000.0,0.456860809165189
902200.0,0.433773041881149
907400.0,0.440717827328831
912600.0,0.445037377251885
917800.0,0.508488020656726
923000.0,0.437488484104331
928200.0,0.457323918657175
933400.0,0.410106722817311
938600.0,0.456546517699268
943800.0,0.477452599175309
949000.0,0.462334119352776
954200.0,0.489188975296804
959400.0,0.464837404326636
964600.0,0.473668623934635
969800.0,0.433193707695551
975000.0,0.518702596229563
980200.0,0.419427477371464
985400.0,0.470621398236339
990600.0,0.453618902726468
995800.0,0.427922081323088
1001000.0,0.433195782569553
1006200.0,0.468064394286277
1011400.0,0.484860097085872
1016600.0,0.484562659137896
1021800.0,0.450853567709248
1027000.0,0.319146883997956
1032200.0,0.452042686097923
1037400.0,0.467511657310398


==> csv/fluc_50.csv <==
10400.0,0.466753207866990
31200.0,0.428136643743623
52000.0,0.449795188677308
72800.0,0.449113246547963
93600.0,0.427034949005185
114400.0,0.440656586444620
135200.0,0.415081441677252
156000.0,0.439518518477231
176800.0,0.448345270815190
197600.0,0.434541428840148
218400.0,0.475761539200334
239200.0,0.445983139773838
260000.0,0.473062487978951
280800.0,0.462628232356783
301600.0,0.444670197517736
322400.0,0.466407112497880
343200.0,0.456117932394569
364000.0,0.436984957179289
384800.0,0.454986595336722
405600.0,0.447903407751748
426400.0,0.430681194791627
447200.0,0.448995065986815
468000.0,0.441958161508066
488800.0,0.458375576209748
509600.0,0.461666898683056
530400.0,0.467500718786247
551200.0,0.463656067348493
572000.0,0.450812349711048
592800.0,0.459404828714236
613600.0,0.456576718898552
634400.0,0.433137513831106
655200.0,0.468879846560446
676000.0,0.472016454904823
696800.0,0.452357640166818
717600.0,0.458238531013485
738400.0,0.454198623696522
759200.0,0.441543724229715
780000.0,0.472527639649674
800800.0,0.419935734295199
821600.0,0.456893349638405
842400.0,0.472936297763708
863200.0,0.473667754250755
884000.0,0.428789224511150
904800.0,0.443794516036499
925600.0,0.452624158416130
946400.0,0.471228375131364
967200.0,0.471895714672624
988000.0,0.442525364194064
1008800.0,0.467415914245286
1029600.0,0.420568227411776


==> csv/fluc_500.csv <==
1040.0,0.471175193053163
3120.0,0.475139881058973
5200.0,0.378108599998695
7280.0,0.466665084581151
9360.0,0.430590615369047
11440.0,0.461276590542796
13520.0,0.457856721730474
15600.0,0.475575465462678
17680.0,0.553361466611958
19760.0,0.504942945444024
21840.0,0.443797786253874
23920.0,0.392995839274528
26000.0,0.469572721290715
28080.0,0.498776428623947
30160.0,0.408092273845639
32240.0,0.425855687148049
34320.0,0.390127489155812
36400.0,0.341074828116389
38480.0,0.466081893826857
40560.0,0.463072518760287
42640.0,0.372558001575824
44720.0,0.489454453205962
46800.0,0.438754249519607
48880.0,0.404373025750718
50960.0,0.443458010396946
53040.0,0.501581108551700
55120.0,0.479363141430289
57200.0,0.469713795667086
59280.0,0.528570970818746
61360.0,0.389608130242229
63440.0,0.385769508292011
65520.0,0.448166851967528
67600.0,0.475342999508940
69680.0,0.516568269269657
71760.0,0.447864899874734
73840.0,0.402822909372570
75920.0,0.415368078786278
78000.0,0.443529068897522
80080.0,0.444208331186694
82160.0,0.527642206158230
84240.0,0.425438818630410
86320.0,0.453057968983341
88400.0,0.466003976437826
90480.0,0.448128452077858
92560.0,0.386662696775432
94640.0,0.448074304231064
96720.0,0.416222206300236
98800.0,0.439521872218584
100880.0,0.394930611604331
102960.0,0.398447067580580
105040.0,0.439319848113743
107120.0,0.390261339129685
109200.0,0.486974298804186
111280.0,0.449649574137716
113360.0,0.431553057097557
115440.0,0.445503210203165
117520.0,0.495274491052092
119600.0,0.425905855471867
121680.0,0.379073617711995
123760.0,0.470940864751743
125840.0,0.429604461509080
127920.0,0.327353657440220
130000.0,0.465865288224257
132080.0,0.398920544760106
134160.0,0.381529056368919
136240.0,0.425162713820902
138320.0,0.434235844404487
140400.0,0.418268604648946
142480.0,0.462681461348398
144560.0,0.418704435572725
146640.0,0.438966465513550
148720.0,0.527926841438252
150800.0,0.444171144093242
152880.0,0.403328203581024
154960.0,0.483367520969431
157040.0,0.447525466023817
159120.0,0.478030210856771
161200.0,0.407494217970868
163280.0,0.356786860091034
165360.0,0.432980753964993
167440.0,0.403378496649685
169520.0,0.508099534400435
171600.0,0.336921502309220
173680.0,0.420804906906264
175760.0,0.470507269745493
177840.0,0.510135352419661
179920.0,0.390653394542994
182000.0,0.462159801502327
184080.0,0.466687600918408
186160.0,0.538768145876072
188240.0,0.423599448970100
190320.0,0.425556700439399
192400.0,0.443234758202399
194480.0,0.474822951141741
196560.0,0.484805149972593
198640.0,0.403602164359282
200720.0,0.471422547396116
202800.0,0.411931432500091
204880.0,0.416817522785313
206960.0,0.398778935850932
209040.0,0.518850862687655
211120.0,0.551399819255748
213200.0,0.463625845067167
215280.0,0.462438852127479
217360.0,0.423295559028946
219440.0,0.452653684238658
221520.0,0.498321428071107
223600.0,0.448600330692610
225680.0,0.457453528258114
227760.0,0.497412266316317
229840.0,0.470577010255911
231920.0,0.471561651954633
234000.0,0.485213084585494
236080.0,0.416272550890171
238160.0,0.452187480326359
240240.0,0.494988827211519
242320.0,0.441681014870755
244400.0,0.372929798434210
246480.0,0.438690198541455
248560.0,0.427750452030947
250640.0,0.416214634977574
252720.0,0.574434213001003
254800.0,0.438947242012806
256880.0,0.508886204644578
258960.0,0.475226031144701
261040.0,0.447397669442965
263120.0,0.455783101838437
265200.0,0.427256445841814
267280.0,0.485874222571121
269360.0,0.518249090803097
271440.0,0.489661556360892
273520.0,0.566830031573809
275600.0,0.488561594419035
277680.0,0.425337827836802
279760.0,0.431843992455546
281840.0,0.400233479569676
283920.0,0.432480357102452
286000.0,0.513877914259999
288080.0,0.495359103199694
290160.0,0.399087407027323
292240.0,0.514615002859101
294320.0,0.435735026452777
296400.0,0.452620309489642
298480.0,0.356070282566651
300560.0,0.484480962448349
302640.0,0.360599800525060
304720.0,0.467375178142224
306800.0,0.519149212427955
308880.0,0.473561637873115
310960.0,0.400558961188575
313040.0,0.461546945683087
315120.0,0.490534090601010
317200.0,0.485559424548406
319280.0,0.428291134785385
321360.0,0.444679798866657
323440.0,0.433614922794934
325520.0,0.550882566824389
327600.0,0.527950343088407
329680.0,0.420782903853332
331760.0,0.439197759357762
333840.0,0.464497689934399
335920.0,0.442827924150669
338000.0,0.350986853694531
340080.0,0.498766905367889
342160.0,0.519123821724631
344240.0,0.495965493148734
346320.0,0.372313583307920
348400.0,0.448509780612418
350480.0,0.513458619474585
352560.0,0.467619905437500
354640.0,0.443415901961143
356720.0,0.504114018168244
358800.0,0.398019332713084
360880.0,0.391081362680496
362960.0,0.466201950850162
365040.0,0.463001958517965
367120.0,0.394277534247218
369200.0,0.412028015565464
371280.0,0.438185936462224
373360.0,0.473370183749845
375440.0,0.420750372798742
377520.0,0.461468723885204
379600.0,0.436054507930808
381680.0,0.438573271559815
383760.0,0.407893311178263
385840.0,0.412091904362638
387920.0,0.470644344521132
390000.0,0.443760114368678
392080.0,0.513871245251456
394160.0,0.557007718590118
396240.0,0.456730571584920
398320.0,0.508265197865939
400400.0,0.324556221239039
402480.0,0.510388402155047
404560.0,0.422994008701575
406640.0,0.438547430793793
408720.0,0.455839048524312
410800.0,0.505569795928803
412880.0,0.448020149406376
414960.0,0.433761410289842
417040.0,0.394069614461279
419120.0,0.364449092118285
421200.0,0.412150661868385
423280.0,0.421512467569849
425360.0,0.461145671833598
427440.0,0.498281822366786
429520.0,0.456938759983775
431600.0,0.400910662251160
433680.0,0.415859175084788
435760.0,0.499743015368697
437840.0,0.415880819710435
439920.0,0.467481388432665
442000.0,0.407884755536355
444080.0,0.398771053950052
446160.0,0.489152657796509
448240.0,0.467685187328747
450320.0,0.457018688777647
452400.0,0.450914020357896
454480.0,0.474370043828945
456560.0,0.475934851987572
458640.0,0.461654944033437
460720.0,0.372671349244330
462800.0,0.480274794276431
464880.0,0.398468975885027
466960.0,0.378871695747813
469040.0,0.524109526508164
471120.0,0.487882828241368
473200.0,0.416357792649721
475280.0,0.480374617642104
477360.0,0.434015767118052
479440.0,0.475344231045594
481520.0,0.411876016178484
483600.0,0.431056706299791
485680.0,0.548377193640621
487760.0,0.459096738836635
489840.0,0.400600237112211
491920.0,0.492597946990996
494000.0,0.440750149722539
496080.0,0.468265152368080
498160.0,0.465827900628280
500240.0,0.474042429101443
502320.0,0.425314289935525
504400.0,0.485283961026011
506480.0,0.456500748047641
508560.0,0.430251657592591
510640.0,0.472064060795293
512720.0,0.430870498060187
514800.0,0.486455677931129
516880.0,0.513344417187264
518960.0,0.448059898332703
521040.0,0.513027991822291
523120.0,0.466449021605509
525200.0,0.493820505486856
527280.0,0.532907695651994
529360.0,0.494252169095138
531440.0,0.415719439604147
533520.0,0.403262011251663
535600.0,0.499283452612740
537680.0,0.475401432470584
539760.0,0.394397640772718
541840.0,0.499101019190410
543920.0,0.439343454411675
546000.0,0.522948749348266
548080.0,0.469512135897418
550160.0,0.396325060056258
552240.0,0.447845223725678
554320.0,0.486687345217639
556400.0,0.420247631308556
558480.0,0.489992084146363
560560.0,0.475559848310504
562640.0,0.498017870866057
564720.0,0.466006421398136
566800.0,0.498781586101045
568880.0,0.479585819916208
570960.0,0.405564035147654
573040.0,0.470728364443254
575120.0,0.411817270315008
577200.0,0.478781823757258
579280.0,0.409214362743664
581360.0,0.401253189142944
583440.0,0.466113577807359
585520.0,0.447449052800431
587600.0,0.527821604068697
589680.0,0.484886180107266
591760.0,0.475503141925892
593840.0,0.438334427431531
595920.0,0.528907118613949
598000.0,0.401760096010507
600080.0,0.440006720269018
602160.0,0.399622961469714
604240.0,0.465860893486206
606320.0,0.407459652284533
608400.0,0.509979033712974
610480.0,0.468761706015697
612560.0,0.494045510644739
614640.0,0.512658429280814
616720.0,0.391784001666594
618800.0,0.439194183125864
620880.0,0.461044151974766
622960.0,0.430590615369047
625040.0,0.399496275573160
627120.0,0.427825479600049
629200.0,0.452895669832647
631280.0,0.447669601143964
633360.0,0.468306503529083
635440.0,0.443426326977156
637520.0,0.411490605983587
639600.0,0.451680327351161
641680.0,0.435494892659688
643760.0,0.403138565061050
645840.0,0.447691853782397
647920.0,0.503529108435134
650000.0,0.448941155543559
652080.0,0.492387690001841
654160.0,0.499594446501638
656240.0,0.424203104342245
658320.0,0.461281441246049
660400.0,0.464202299961391
662480.0,0.459473350024146
664560.0,0.499247778872206
666640.0,0.470145624750860
668720.0,0.492078651882150
670800.0,0.447079646212710
672880.0,0.583258134213203
674960.0,0.461949097989589
677040.0,0.447890996064320
679120.0,0.456810738354807
681200.0,0.467118402169004
683280.0,0.434160643604331
685360.0,0.480405497304025
687440.0,0.452026029202291
689520.0,0.456299768789699
691600.0,0.438750428845044
693680.0,0.426289279436336
695760.0,0.458106347250066
697840.0,0.421390853248114
699920.0,0.512488310509481
702000.0,0.550834562386598
704080.0,0.412049882116244
706160.0,0.408838582542727
708240.0,0.374898181095017
710320.0,0.462177998904061
712400.0,0.469361793746033
714480.0,0.469307715955707
716560.0,0.484991984799626
718640.0,0.434479596694202
720720.0,0.485684721701677
722800.0,0.508560399056416
724880.0,0.423985276600887
726960.0,0.486149505406489
729040.0,0.473916130119651
731120.0,0.434088237902427
733200.0,0.438560596189249
735280.0,0.429902139048761
737360.0,0.413970985079559
739440.0,0.444601045011387
741520.0,0.417062657733315
743600.0,0.515649928796309
745680.0,0.485556399828034
747760.0,0.501625982751876
749840.0,0.480201296562597
751920.0,0.450680153259530
754000.0,0.385688166291749
756080.0,0.404285629411343
758160.0,0.465925619739465
760240.0,0.508176695328968
762320.0,0.433382683980426
764400.0,0.435716808792663
766480.0,0.394509109191745
768560.0,0.479862084165238
770640.0,0.583192159952185
772720.0,0.425273535828463
774800.0,0.461240731155055
776880.0,0.399132574363086
778960.0,0.523362341585310
781040.0,0.508761191429675
783120.0,0.513766076045183
785200.0,0.480318725913335
787280.0,0.444786123208935
789360.0,0.407066030689026
791440.0,0.479862524275809
793520.0,0.408379901227033
795600.0,0.489749139621630
797680.0,0.452012641739836
799760.0,0.448154187811828
801840.0,0.300376351201250
803920.0,0.378104572551586
806000.0,0.361050282669290
808080.0,0.466508420630149
810160.0,0.443458010396946
812240.0,0.499814853736427
814320.0,0.438797034094006
816400.0,0.527618669873803
818480.0,0.470494472028579
820560.0,0.435463080575082
822640.0,0.425162846869007
824720.0,0.459570917924307
826800.0,0.394490589575752
828880.0,0.456796223405871
830960.0,0.473251062125958
833040.0,0.475148516849572
835120.0,0.429668128928720
837200.0,0.533132250288055
839280.0,0.433941859646766
841360.0,0.465330750155725
843440.0,0.470301213939149
845520.0,0.512280225485863
847600.0,0.470441640233903
849680.0,0.428988031399234
851760.0,0.518904986914197
853840.0,0.390093525407835
855920.0,0.379649909173042
858000.0,0.532571174235272
860080.0,0.457856721730474
862160.0,0.513909489344309
864240.0,0.475155913214730
866320.0,0.483658492995662
868400.0,0.475212670707916
870480.0,0.543001647841984
872560.0,0.498734077599367
874640.0,0.426631134674761
876720.0,0.398858818339408
878800.0,0.463402983652873
880880.0,0.461646183244462
882960.0,0.494086372959524
885040.0,0.424147420903047
887120.0,0.416221448498554
889200.0,0.377726976812451
891280.0,0.403981981857370
893360.0,0.428910163249498
895440.0,0.513176971268470
897520.0,0.421564599799205
899600.0,0.444276240509461
901680.0,0.479957589527680
903760.0,0.374035269949706
905840.0,0.425302702479453
907920.0,0.445713903148168
910000.0,0.438172303528369
912080.0,0.443051475158818
914160.0,0.464641610336593
916240.0,0.500045340484960
918320.0,0.490292196363392
920400.0,0.498947667773970
922480.0,0.437594889101322
924560.0,0.439005707378911
926640.0,0.430734815241781
928720.0,0.476937864836693
930800.0,0.426433300608879
932880.0,0.430658324642355
934960.0,0.402219439766901
937040.0,0.479443892192982
939120.0,0.476106497258938
941200.0,0.475264609523084
943280.0,0.479794227467734
945360.0,0.428876177519982
947440.0,0.448029479157749
949520.0,0.475393810175356
951600.0,0.495609412955988
953680.0,0.490982835436397
955760.0,0.470176750265389
957840.0,0.440329653989330
959920.0,0.517994445182457
962000.0,0.460846394378712
964080.0,0.481304962830093
966160.0,0.449316141115234
968240.0,0.478500591439000
970320.0,0.398310052480879
972400.0,0.458367778544274
974480.0,0.547747651740459
976560.0,0.498225505005383
978640.0,0.376289877712271
980720.0,0.457389744703438
982800.0,0.418712899254872
984880.0,0.499296103828808
986960.0,0.475593808218336
989040.0,0.449397917624146
991120.0,0.512594588334096
993200.0,0.390140483282155
995280.0,0.356394971363312
997360.0,0.503514657219429
999440.0,0.424932953594945
1001520.0,0.457005406765136
1003600.0,0.398905603977786
1005680.0,0.460940631503964
1007760.0,0.519639162266290
1009840.0,0.440922480976315
1011920.0,0.522989898357996
1014000.0,0.498106223917044
1016080.0,0.503853991817058
1018160.0,0.461764344243069
1020240.0,0.471103775502244
1022320.0,0.447215836652633
1024400.0,0.335370724721195
1026480.0,0.314629897294830
1028560.0,0.357759400818123
1030640.0,0.419615464645688
1032720.0,0.477683492140252
1034800.0,0.451948790037092
1036880.0,0.481747809716979
1038960.0,0.470246594679778


==> csv/rate_err-0.02_eps-E-6.csv <==
1000.0,-0.14350228912
1123.32403298,-0.100260094571
1261.85688307,-0.0592236931399
1417.47416293,-0.0202637775715
1592.28279334,0.0167388390873
1788.64952906,0.0518942413795
2009.23300257,0.0853043180858
2257.01971963,0.117063569489
2535.36449397,0.147259825963
2848.03586844,0.175974887523
3199.2671378,0.203285093006
3593.8136638,0.229261826628
4037.0172586,0.253971968898
4534.87850813,0.277478298069
5094.13801482,0.29983984771
5722.36765935,0.321112225311
6428.07311728,0.34134789636
7220.80901839,0.360596437792
8111.3083079,0.378904764318
9111.62756115,0.396317330715
10235.310219,0.412876312852
11497.569954,0.428621769887
12915.4966501,0.443591789802
14508.287785,0.457822620211
16297.5083462,0.471348786141
18307.382803,0.484203196294
20565.1230835,0.496417239144
23101.2970008,0.50802087004
25950.242114,0.519042690375
29150.5306283,0.529510019745
32745.4916288,0.539448961924
36783.7977183,0.548884465373
41320.1240012,0.557840378937
46415.8883361,0.566339503278
52140.08288,0.574403638553
58570.2081806,0.582053628775
65793.3224658,0.589309403234
73907.2203353,0.596190015321
83021.7568132,0.602713679047
93260.3346883,0.60889780351
104761.575279,0.614759025547
117681.195243,0.620313240751
132194.114847,0.625575633023
148496.826225,0.630560702809
166810.05372,0.63528229415
187381.742286,0.639753620635
210490.414451,0.643987290364
236448.941265,0.64799532999
265608.778295,0.651789207905
298364.724028,0.655379856632
335160.265094,0.658777694456
376493.580679,0.661992646349
422924.287439,0.665034164202
475081.01621,0.667911246411
533669.923121,0.670632456826
599484.250319,0.673205943089
673415.065775,0.675639454373
756463.327555,0.677940358541
849753.435909,0.680115658732
954548.456662,0.682172009392
1072267.22201,0.684115731757
1204503.54026,0.685952828795
1353047.77458,0.687688999621
1519911.08295,0.689329653395
1707352.64747,0.690879922706
1917910.26167,0.692344676462
2154434.69003,0.693728532282
2420128.26479,0.695035868417
2718588.24273,0.69627083519
3053855.50883,0.697437365991
3430469.28631,0.698539187808
3853528.59371,0.699579831334
4328761.28108,0.700562640644
4862601.58007,0.701490782452
5462277.21768,0.702367254978
6135907.27341,0.703194896416
6892612.10435,0.703976393032
7742636.82681,0.704714286884
8697490.02618,0.705410983208
9770099.57299,0.706068757446
10974987.6549,0.706689761953
12328467.3944,0.707276032389
13848863.7139,0.707829493804
15556761.4393,0.708351966429
17475284.0001,0.708845171189
19630406.5004,0.709310734944
22051307.399,0.709750195474
24770763.5599,0.710165006213
27825594.0221,0.710556540749
31257158.4969,0.710926097094
35111917.3422,0.711274901742
39442060.5944,0.711604113519
44306214.5758,0.711914827227
49770235.6433,0.712208077117
55908101.8251,0.712484840163
62802914.4183,0.712746039182
70548023.1072,0.712992545777
79248289.8354,0.713225183138
89021508.5445,0.713444728682
100000000.0,0.713651916567


==> csv/rate_err-0.05_eps-E-10.csv <==
1000.0,-0.430395502894
1123.32403298,-0.386147423884
1261.85688307,-0.344196066429
1417.47416293,-0.304408086317
1592.28279334,-0.266660311996
1788.64952906,-0.230838729887
2009.23300257,-0.196837579313
2257.01971963,-0.164558546118
2535.36449397,-0.133910044892
2848.03586844,-0.104806580542
3199.2671378,-0.0771681808048
3593.8136638,-0.0509198920015
4037.0172586,-0.0259913311257
4534.87850813,-0.00231628798544
5094.13801482,0.020167628233
5722.36765935,0.0415193030442
6428.07311728,0.0617943959234
7220.80901839,0.0810455888066
8111.3083079,0.0993228074537
9111.62756115,0.116673418904
10235.310219,0.1331424079
11497.569954,0.148772534823
12915.4966501,0.163604477409
14508.287785,0.177676958249
16297.5083462,0.191026859824
18307.382803,0.203689328658
20565.1230835,0.215697869932
23101.2970008,0.227084433784
25950.242114,0.237879494329
29150.5306283,0.248112122337
32745.4916288,0.25781005235
36783.7977183,0.266999744941
41320.1240012,0.275706444733
46415.8883361,0.283954234661
52140.08288,0.291766086964
58570.2081806,0.29916391126
65793.3224658,0.306168600054
73907.2203353,0.312800071938
83021.7568132,0.319077312736
93260.3346883,0.325018414786
104761.575279,0.330640614533
117681.195243,0.335960328566
132194.114847,0.340993188233
148496.826225,0.345754072917
166810.05372,0.350257142076
187381.742286,0.354515866096
210490.414451,0.358543056034
236448.941265,0.362350892288
265608.778295,0.36595095225
298364.724028,0.369354236959
335160.265094,0.372571196807
376493.580679,0.375611756308
422924.287439,0.378485337972
475081.01621,0.381200885288
533669.923121,0.383766884854
599484.250319,0.38619138767
673415.065775,0.388482029605
756463.327555,0.390646051074
849753.435909,0.392690315925
954548.456662,0.394621329577
1072267.22201,0.396445256407
1204503.54026,0.398167936418
1353047.77458,0.399794901211
1519911.08295,0.401331389268
1707352.64747,0.402782360571
1917910.26167,0.40415251059
2154434.69003,0.405446283639
2420128.26479,0.406667885633
2718588.24273,0.407821296265
3053855.50883,0.408910280623
3430469.28631,0.409938400263
3853528.59371,0.410909023762
4328761.28108,0.411825336767
4862601.58007,0.412690351568
5462277.21768,0.413506916201
6135907.27341,0.41427772311
6892612.10435,0.415005317382
7742636.82681,0.415692104571
8697490.02618,0.416340358138
9770099.57299,0.416952226508
10974987.6549,0.417529739778
12328467.3944,0.418074816076
13848863.7139,0.418589267603
15556761.4393,0.419074806354
17475284.0001,0.419533049549
19630406.5004,0.419965524782
22051307.399,0.420373674897
24770763.5599,0.420758862612
27825594.0221,0.421122374896
31257158.4969,0.421465427117
35111917.3422,0.421789166966
39442060.5944,0.422094678179
44306214.5758,0.422382984052
49770235.6433,0.422655050774
55908101.8251,0.422911790572
62802914.4183,0.4231540647
70548023.1072,0.423382686253
79248289.8354,0.423598422835
89021508.5445,0.423801999084
100000000.0,0.423994099052


==> csv/rate_err-0.05_eps-E-2.csv <==
1000.0,-0.140015757923
1123.32403298,-0.108300937891
1261.85688307,-0.0784349487486
1417.47416293,-0.0502964926043
1592.28279334,-0.0237740558384
1788.64952906,0.00123505995213
2009.23300257,0.024825600479
2257.01971963,0.0470851265488
2535.36449397,0.0680946976595
2848.03586844,0.0879294808278
3199.2671378,0.106659293059
3593.8136638,0.124349084955
4037.0172586,0.141059372139
4534.87850813,0.156846620436
5094.13801482,0.171763590107
5722.36765935,0.185859643804
6428.07311728,0.199181022444
7220.80901839,0.211771092669
8111.3083079,0.223670569184
9111.62756115,0.234917714855
10235.310219,0.245548521139
11497.569954,0.255596871107
12915.4966501,0.265094687057
14508.287785,0.274072064471
16297.5083462,0.282557393884
18307.382803,0.290577472015
20565.1230835,0.298157603374
23101.2970008,0.305321693392
25950.242114,0.312092334002
29150.5306283,0.318490882497
32745.4916288,0.324537534357
36783.7977183,0.330251390695
41320.1240012,0.33565052085
46415.8883361,0.340752020627
52140.08288,0.345572066591
58570.2081806,0.350125966798
65793.3224658,0.354428208273
73907.2203353,0.358492501547
83021.7568132,0.362331822472
93260.3346883,0.365958451567
104761.575279,0.369384011073
117681.195243,0.372619499901
132194.114847,0.375675326614
148496.826225,0.378561340608
166810.05372,0.381286861586
187381.742286,0.383860707453
210490.414451,0.386291220733
236448.941265,0.388586293593
265608.778295,0.390753391555
298364.724028,0.392799575981
335160.265094,0.39473152539
376493.580679,0.396555555681
422924.287439,0.398277639311
475081.01621,0.39990342349
533669.923121,0.401438247444
599484.250319,0.402887158787
673415.065775,0.404254929061
756463.327555,0.405546068466
849753.435909,0.406764839842
954548.456662,0.407915271924
1072267.22201,0.409001171917
1204503.54026,0.410026137411
1353047.77458,0.410993567686
1519911.08295,0.411906674429
1707352.64747,0.41276849188
1917910.26167,0.413581886462
2154434.69003,0.414349565896
2420128.26479,0.415074087836
2718588.24273,0.415757868055
3053855.50883,0.41640318819
3430469.28631,0.417012203081
3853528.59371,0.417586947715
4328761.28108,0.418129343807
4862601.58007,0.418641206018
5462277.21768,0.419124247849
6135907.27341,0.419580087212
6892612.10435,0.420010251705
7742636.82681,0.420416183599
8697490.02618,0.420799244558
9770099.57299,0.421160720096
10974987.6549,0.421501823803
12328467.3944,0.42182370133
13848863.7139,0.422127434165
15556761.4393,0.422414043194
17475284.0001,0.422684492077
19630406.5004,0.422939690428
22051307.399,0.423180496831
24770763.5599,0.423407721682
27825594.0221,0.423622129878
31257158.4969,0.423824443359
35111917.3422,0.424015343504
39442060.5944,0.424195473402
44306214.5758,0.424365439992
49770235.6433,0.424525816084
55908101.8251,0.424677142274
62802914.4183,0.424819928745
70548023.1072,0.424954656972
79248289.8354,0.425081781335
89021508.5445,0.425201730632
100000000.0,0.425314909521


==> csv/rate_err-0.05_eps-E-6.csv <==
1000.0,-0.306033391653
1123.32403298,-0.267044979807
1261.85688307,-0.230169746964
1417.47416293,-0.195279397319
1592.28279334,-0.162255599731
1788.64952906,-0.130988995651
2009.23300257,-0.101378316072
2257.01971963,-0.0733295959013
2535.36449397,-0.0467554752359
2848.03586844,-0.0215745780299
3199.2671378,0.0022890403674
3593.8136638,0.0249063844905
4037.0172586,0.0463439557324
4534.87850813,0.0666641411763
5094.13801482,0.0859255597904
5722.36765935,0.1041833709
6428.07311728,0.121489549316
7220.80901839,0.137893131024
8111.3083079,0.153440432881
9111.62756115,0.168175249424
10235.310219,0.182139029486
11497.569954,0.195371035051
12915.4966501,0.207908484478
14508.287785,0.219786681968
16297.5083462,0.231039134941
18307.382803,0.241697660774
20565.1230835,0.251792484189
23101.2970008,0.261352326403
25950.242114,0.270404487034
29150.5306283,0.27897491961
32745.4916288,0.287088301436
36783.7977183,0.294768098461
41320.1240012,0.302036625727
46415.8883361,0.308915103866
52140.08288,0.315423712088
58570.2081806,0.321581638016
65793.3224658,0.327407124687
73907.2203353,0.332917514996
83021.7568132,0.338129293801
93260.3346883,0.343058127919
104761.575279,0.347718904153
117681.195243,0.352125765536
132194.114847,0.356292145885
148496.826225,0.360230802812
166810.05372,0.363953849259
187381.742286,0.367472783668
210490.414451,0.370798518841
236448.941265,0.373941409568
265608.778295,0.376911279072
298364.724028,0.379717444341
335160.265094,0.382368740368
376493.580679,0.384873543374
422924.287439,0.387239793024
475081.01621,0.3894750137
533669.923121,0.391586334849
599484.250319,0.393580510442
673415.065775,0.39546393759
756463.327555,0.397242674324
849753.435909,0.398922456591
954548.456662,0.400508714481
1072267.22201,0.402006587719
1204503.54026,0.403420940445
1353047.77458,0.40475637531
1519911.08295,0.40601724692
1707352.64747,0.407207674644
1917910.26167,0.408331554809
2154434.69003,0.409392572324
2420128.26479,0.41039421173
2718588.24273,0.411339767724
3053855.50883,0.412232355159
3430469.28631,0.413074918558
3853528.59371,0.413870241151
4328761.28108,0.414620953463
4862601.58007,0.415329541466
5462277.21768,0.415998354324
6135907.27341,0.41662961174
6892612.10435,0.41722541093
7742636.82681,0.417787733231
8697490.02618,0.41831845038
9770099.57299,0.418819330453
10974987.6549,0.419292043504
12328467.3944,0.419738166904
13848863.7139,0.4201591904
15556761.4393,0.420556520907
17475284.0001,0.420931487046
19630406.5004,0.421285343441
22051307.399,0.421619274784
24770763.5599,0.421934399685
27825594.0221,0.422231774315
31257158.4969,0.422512395855
35111917.3422,0.422777205751
39442060.5944,0.4230270928
44306214.5758,0.423262896071
49770235.6433,0.423485407654
55908101.8251,0.423695375278
62802914.4183,0.423893504767
70548023.1072,0.424080462377
79248289.8354,0.424256876994
89021508.5445,0.424423342221
100000000.0,0.424580418338


==> csv/rate_err-0.08_eps-E-6.csv <==
1000.0,-0.447835770769
1123.32403298,-0.41242248092
1261.85688307,-0.37901510575
1417.47416293,-0.347487256087
1592.28279334,-0.317722409691
1788.64952906,-0.289612943001
2009.23300257,-0.263059268873
2257.01971963,-0.23796906893
2535.36449397,-0.214256610273
2848.03586844,-0.191842137264
3199.2671378,-0.17065133003
3593.8136638,-0.150614822181
4037.0172586,-0.131667771015
4534.87850813,-0.113749474216
5094.13801482,-0.0968030276518
5722.36765935,-0.0807750195219
6428.07311728,-0.0656152565934
7220.80901839,-0.0512765187599
8111.3083079,-0.0377143385873
9111.62756115,-0.0248868028929
10235.310219,-0.0127543737531
11497.569954,-0.00127972664143
12915.4966501,0.00957239632269
14508.287785,0.0198353197924
16297.5083462,0.0295405568357
18307.382803,0.0387179201682
20565.1230835,0.0473956241695
23101.2970008,0.0556003787284
25950.242114,0.0633574758279
29150.5306283,0.0706908696642
32745.4916288,0.0776232509937
36783.7977183,0.08417611631
41320.1240012,0.0903698323776
46415.8883361,0.0962236965794
52140.08288,0.101755993476
58570.2081806,0.106984047928
65793.3224658,0.111924275075
73907.2203353,0.116592227452
83021.7568132,0.121002639463
93260.3346883,0.125169469413
104761.575279,0.129105939298
117681.195243,0.132824572488
132194.114847,0.136337229458
148496.826225,0.13965514169
166810.05372,0.142788943856
187381.742286,0.145748704387
210490.414451,0.148543954518
236448.941265,0.151183715894
265608.778295,0.153676526805
298364.724028,0.156030467141
335160.265094,0.158253182104
376493.580679,0.160351904766
422924.287439,0.162333477506
475081.01621,0.164204372392
533669.923121,0.165970710562
599484.250319,0.167638280632
673415.065775,0.169212556199
756463.327555,0.170698712464
849753.435909,0.172101642028
954548.456662,0.17342596989
1072267.22201,0.174676067684
1204503.54026,0.175856067207
1353047.77458,0.176969873243
1519911.08295,0.178021175743
1707352.64747,0.179013461375
1917910.26167,0.179950024477
2154434.69003,0.180833977449
2420128.26479,0.181668260601
2718588.24273,0.182455651486
3053855.50883,0.183198773751
3430469.28631,0.183900105514
3853528.59371,0.184561987312
4328761.28108,0.185186629612
4862601.58007,0.185776119938
5462277.21768,0.186332429616
6135907.27341,0.186857420147
6892612.10435,0.187352849257
7742636.82681,0.18782037661
8697490.02618,0.188261569214
9770099.57299,0.188677906542
10974987.6549,0.189070785371
12328467.3944,0.189441524359
13848863.7139,0.189791368372
15556761.4393,0.190121492582
17475284.0001,0.190433006334
19630406.5004,0.190726956804
22051307.399,0.191004332461
24770763.5599,0.191266066331
27825594.0221,0.191513039088
31257158.4969,0.191746081974
35111917.3422,0.191965979557
39442060.5944,0.192173472335
44306214.5758,0.192369259202
49770235.6433,0.192553999771
55908101.8251,0.192728316572
62802914.4183,0.192892797129
70548023.1072,0.193047995918
79248289.8354,0.19319443622
89021508.5445,0.193332611868
100000000.0,0.1934629889


==> csv/rate_errx-0.08_errz-0.00_eps-E-6.csv <==
1000.0,-0.234678212209
1123.32403298,-0.193646265984
1261.85688307,-0.154739784207
1417.47416293,-0.117830484489
1592.28279334,-0.0828001517532
1788.64952906,-0.0495396387272
2009.23300257,-0.0179479756661
2257.01971963,0.0120684223896
2535.36449397,0.0405964613979
2848.03586844,0.0677169966673
3199.2671378,0.0935053923445
3593.8136638,0.118032019721
4037.0172586,0.141362701241
4534.87850813,0.163559106353
5094.13801482,0.1846791047
5722.36765935,0.204777081527
6428.07311728,0.223904219656
7220.80901839,0.242108751892
8111.3083079,0.259436187279
9111.62756115,0.275929514252
10235.310219,0.291629383355
11497.569954,0.306574271915
12915.4966501,0.320800632763
14508.287785,0.334343028842
16297.5083462,0.347234255345
18307.382803,0.359505450808
20565.1230835,0.371186198422
23101.2970008,0.382304618673
25950.242114,0.392887454277
29150.5306283,0.402960148279
32745.4916288,0.412546916046
36783.7977183,0.421670811826
41320.1240012,0.430353790439
46415.8883361,0.438616764615
52140.08288,0.446479658405
58570.2081806,0.453961457075
65793.3224658,0.461080253799
73907.2203353,0.467853293469
83021.7568132,0.474297013874
93260.3346883,0.480427084482
104761.575279,0.48625844303
117681.195243,0.491805330092
132194.114847,0.4970813218
148496.826225,0.502099360842
166810.05372,0.506871785874
187381.742286,0.511410359452
210490.414451,0.515726294577
236448.941265,0.519830279962
265608.778295,0.52373250408
298364.724028,0.527442678074
335160.265094,0.530970057602
376493.580679,0.534323463662
422924.287439,0.537511302471
475081.01621,0.540541584424
533669.923121,0.543421942206
599484.250319,0.546159648077
673415.065775,0.548761630389
756463.327555,0.551234489356
849753.435909,0.553584512122
954548.456662,0.555817687155
1072267.22201,0.557939718003
1204503.54026,0.559956036432
1353047.77458,0.56187181498
1519911.08295,0.563691978957
1707352.64747,0.565421217898
1917910.26167,0.567063996517
2154434.69003,0.568624565163
2420128.26479,0.570106969811
2718588.24273,0.571515061604
3053855.50883,0.572852505967
3430469.28631,0.57412279131
3853528.59371,0.575329237339
4328761.28108,0.576475002991
4862601.58007,0.577563094008
5462277.21768,0.578596370173
6135907.27341,0.579577552206
6892612.10435,0.580509228358
7742636.82681,0.581393860694
8697490.02618,0.582233791092
9770099.57299,0.583031246967
10974987.6549,0.583788346731
12328467.3944,0.584507104999
13848863.7139,0.58518943756
15556761.4393,0.585837166111
17475284.0001,0.586452022772
19630406.5004,0.587035654399
22051307.399,0.587589626687
24770763.5599,0.588115428082
27825594.0221,0.588614473515
31257158.4969,0.589088107958
35111917.3422,0.58953760981
39442060.5944,0.589964194131
44306214.5758,0.590369015711
49770235.6433,0.59075317201
55908101.8251,0.591117705944
62802914.4183,0.591463608549
70548023.1072,0.59179182151
79248289.8354,0.592103239578
89021508.5445,0.592398712866
100000000.0,0.592679049036


==> csv/test.csv <==
0.000000001000000,0.063602460379280
0.000000001232847,0.063705757364173
0.000000001519911,0.063809041872084
0.000000001873817,0.063912362606888
0.000000002310130,0.064015763547003
0.000000002848036,0.064119284538120
0.000000003511192,0.064222961803696
0.000000004328761,0.064326828386594
0.000000005336699,0.064430914532708
0.000000006579332,0.064535248025498
0.000000008111308,0.064639854478773
0.000000010000000,0.064744757593774
0.000000012328467,0.064849979385653
0.000000015199111,0.064955540383579
0.000000018738174,0.065061459808044
0.000000023101297,0.065167755728404
0.000000028480359,0.065274445203218
0.000000035111917,0.065381544405593
0.000000043287613,0.065489068735408
0.000000053366992,0.065597032920051
0.000000065793322,0.065705451105074
0.000000081113083,0.065814336935967
0.000000100000000,0.065923703632138
0.000000123284674,0.066033564054009
0.000000151991108,0.066143930764047
0.000000187381742,0.066254816082453
0.000000231012970,0.066366232138124
0.000000284803587,0.066478190915475
0.000000351119173,0.066590704297592
0.000000432876128,0.066703784106176
0.000000533669923,0.066817442138672
0.000000657933225,0.066931690202933
0.000000811130831,0.067046540149753
0.000001000000000,0.067162003903539
0.000001232846739,0.067278093491405
0.000001519911083,0.067394821070919
0.000001873817423,0.067512198956716
0.000002310129700,0.067630239646195
0.000002848035868,0.067748955844474
0.000003511191734,0.067868360488778
0.000004328761281,0.067988466772439
0.000005336699231,0.068109288168632
0.000006579332247,0.068230838454030
0.000008111308308,0.068353131732488
0.000010000000000,0.068476182458908
0.000012328467394,0.068600005463419
0.000015199110830,0.068724615975989
0.000018738174229,0.068850029651616
0.000023101297001,0.068976262596216
0.000028480358684,0.069103331393348
0.000035111917342,0.069231253131901
0.000043287612811,0.069360045434892
0.000053366992312,0.069489726489518
0.000065793322466,0.069620315078600
0.000081113083079,0.069751830613595
0.000100000000000,0.069884293169331
0.000123284673944,0.070017723520650
0.000151991108295,0.070152143181144
0.000187381742286,0.070287574444204
0.000231012970008,0.070424040426588
0.000284803586844,0.070561565114753
0.000351119173422,0.070700173414231
0.000432876128108,0.070839891202310
0.000533669923121,0.070980745384358
0.000657933224658,0.071122763954123
0.000811130830790,0.071265976058393
0.001000000000000,0.071410412066444
0.001232846739442,0.071556103644738
0.001519911082953,0.071703083837387
0.001873817422860,0.071851387152974
0.002310129700083,0.072001049658353
0.002848035868436,0.072152109080179
0.003511191734215,0.072304604914942
0.004328761281083,0.072458578548447
0.005336699231206,0.072614073385729
0.006579332246576,0.072771134992591
0.008111308307897,0.072929811250036
0.010000000000000,0.073090152523108
0.012328467394421,0.073252211845804
0.015199110829529,0.073416045123987
0.018738174228604,0.073581711358509
0.023101297000832,0.073749272891051
0.028480358684358,0.073918795675592
0.035111917342151,0.074090349578858
0.043287612810831,0.074264008713630
0.053366992312063,0.074439851809416
0.065793322465757,0.074617962625746
0.081113083078969,0.074798430414254
0.100000000000000,0.074981350436760
0.123284673944207,0.075166824547905
0.151991108295293,0.075354961852435
0.187381742286039,0.075545879449195
0.231012970008316,0.075739703276218
0.284803586843580,0.075936569074240
0.351119173421513,0.076136623489589
0.432876128108306,0.076340025341897
0.533669923120630,0.076546947087797
0.657933224657568,0.076757576518962
0.811130830789689,0.076972118742033
1.000000000000000,0.077190798499853


==> csv/test2.csv <==
0.000000001000000,0.254833602241070
0.000000001232847,0.254953269737932
0.000000001519911,0.255072924770652
0.000000001873817,0.255192623764025
0.000000002310130,0.255312417671937
0.000000002848036,0.255432352663632
0.000000003511192,0.255552470714783
0.000000004328761,0.255672810118828
0.000000005336699,0.255793405931160
0.000000006579332,0.255914290356477
0.000000008111308,0.256035493087787
0.000000010000000,0.256157041604093
0.000000012328467,0.256278961432646
0.000000015199111,0.256401276380651
0.000000018738174,0.256524008740597
0.000000023101297,0.256647179472688
0.000000028480359,0.256770808367370
0.000000035111917,0.256894914190487
0.000000043287613,0.257019514813263
0.000000053366992,0.257144627328970
0.000000065793322,0.257270268157927
0.000000081113083,0.257396453142233
0.000000100000000,0.257523197631452
0.000000123284674,0.257650516560349
0.000000151991108,0.257778424519597
0.000000187381742,0.257906935820297
0.000000231012970,0.258036064553035
0.000000284803587,0.258165824642142
0.000000351119173,0.258296229895703
0.000000432876128,0.258427294051864
0.000000533669923,0.258559030821870
0.000000657933225,0.258691453930257
0.000000811130831,0.258824577152577
0.000001000000000,0.258958414350968
0.000001232846739,0.259092979507906
0.000001519911083,0.259228286758393
0.000001873817423,0.259364350420837
0.000002310129700,0.259501185026875
0.000002848035868,0.259638805350341
0.000003511191734,0.259777226435579
0.000004328761281,0.259916463625304
0.000005336699231,0.260056532588180
0.000006579332247,0.260197449346285
0.000008111308308,0.260339230302631
0.000010000000000,0.260481892268888
0.000012328467394,0.260625452493487
0.000015199110830,0.260769928690218
0.000018738174229,0.260915339067515
0.000023101297001,0.261061702358543
0.000028480358684,0.261209037852273
0.000035111917342,0.261357365425667
0.000043287612811,0.261506705577166
0.000053366992312,0.261657079461629
0.000065793322466,0.261808508926905
0.000081113083079,0.261961016552219
0.000100000000000,0.262114625688566
0.000123284673944,0.262269360501333
0.000151991108295,0.262425246015352
0.000187381742286,0.262582308162633
0.000231012970008,0.262740573833050
0.000284803586844,0.262900070928231
0.000351119173422,0.263060828418982
0.000432876128108,0.263222876406575
0.000533669923121,0.263386246188258
0.000657933224658,0.263550970327397
0.000811130830790,0.263717082728692
0.001000000000000,0.263884618718963
0.001232846739442,0.264053615134038
0.001519911082953,0.264224110412354
0.001873817422860,0.264396144695953
0.002310129700083,0.264569759939597
0.002848035868436,0.264745000028868
0.003511191734215,0.264921910908179
0.004328761281083,0.265100540719747
0.005336699231206,0.265280939954736
0.006579332246576,0.265463161617887
0.008111308307897,0.265647261407183
0.010000000000000,0.265833297910245
0.012328467394421,0.266021332819446
0.015199110829529,0.266211431167951
0.018738174228604,0.266403661589276
0.023101297000832,0.266598096603267
0.028480358684358,0.266794812931898
0.035111917342151,0.266993891848782
0.043287612810831,0.267195419566901
0.053366992312063,0.267399487669803
0.065793322465757,0.267606193592393
0.081113083078969,0.267815641158457
0.100000000000000,0.268027941183350
0.123284673944207,0.268243212151767
0.151991108295293,0.268461580982360
0.187381742286039,0.268683183893215
0.231012970008316,0.268908167384941
0.284803586843580,0.269136689361525
0.351119173421513,0.269368920413310
0.432876128108306,0.269605045291719
0.533669923120630,0.269845264611969
0.657933224657568,0.270089796828386
0.811130830789689,0.270338880537655
1.000000000000000,0.270592777179097


==> csv/test3.csv <==
0.000000001000000,0.418191919368805
0.000000001232847,0.418329068364494
0.000000001519911,0.418466206698083
0.000000001873817,0.418603399042144
0.000000002310130,0.418740703805393
0.000000002848036,0.418878173918496
0.000000003511192,0.419015857510870
0.000000004328761,0.419153798496212
0.000000005336699,0.419292037081139
0.000000006579332,0.419430610208763
0.000000008111308,0.419569551946897
0.000000010000000,0.419708893828979
0.000000012328467,0.419848665154403
0.000000015199111,0.419988893253894
0.000000018738174,0.420129603724680
0.000000023101297,0.420270820639440
0.000000028480359,0.420412566732476
0.000000035111917,0.420554863565989
0.000000043287613,0.420697731678978
0.000000053366992,0.420841190720912
0.000000065793322,0.420985259572028
0.000000081113083,0.421129956451878
0.000000100000000,0.421275299017527
0.000000123284674,0.421421304452641
0.000000151991108,0.421567989548534
0.000000187381742,0.421715370778132
0.000000231012970,0.421863464363688
0.000000284803587,0.422012286338992
0.000000351119173,0.422161852606741
0.000000432876128,0.422312178991650
0.000000533669923,0.422463281289833
0.000000657933225,0.422615175314938
0.000000811130831,0.422767876941430
0.000001000000000,0.422921402145458
0.000001232846739,0.423075767043595
0.000001519911083,0.423230987929825
0.000001873817423,0.423387081311029
0.000002310129700,0.423544063941259
0.000002848035868,0.423701952855041
0.000003511191734,0.423860765399945
0.000004328761281,0.424020519268630
0.000005336699231,0.424181232530577
0.000006579332247,0.424342923663702
0.000008111308308,0.424505611586039
0.000010000000000,0.424669315687669
0.000012328467394,0.424834055863079
0.000015199110830,0.424999852544119
0.000018738174229,0.425166726733732
0.000023101297001,0.425334700040643
0.000028480358684,0.425503794715159
0.000035111917342,0.425674033686282
0.000043287612811,0.425845440600313
0.000053366992312,0.426018039861137
0.000065793322466,0.426191856672393
0.000081113083079,0.426366917081746
0.000100000000000,0.426543248027470
0.000123284673944,0.426720877387605
0.000151991108295,0.426899834031926
0.000187381742286,0.427080147877004
0.000231012970008,0.427261849944667
0.000284803586844,0.427444972424169
0.000351119173422,0.427629548738440
0.000432876128108,0.427815613614780
0.000533669923121,0.428003203160442
0.000657933224658,0.428192354943552
0.000811130830790,0.428383108079888
0.001000000000000,0.428575503326075
0.001232846739442,0.428769583179838
0.001519911082953,0.428965391987997
0.001873817422860,0.429162976062975
0.002310129700083,0.429362383808710
0.002848035868436,0.429563665856899
0.003511191734215,0.429766875214701
0.004328761281083,0.429972067425080
0.005336699231206,0.430179300741185
0.006579332246576,0.430388636316310
0.008111308307897,0.430600138411174
0.010000000000000,0.430813874620535
0.012328467394421,0.431029916121373
0.015199110829529,0.431248337945247
0.018738174228604,0.431469219277762
0.023101297000832,0.431692643788536
0.028480358684358,0.431918699995572
0.035111917342151,0.432147481668518
0.043287612810831,0.432379088276036
0.053366992312063,0.432613625483321
0.065793322465757,0.432851205706838
0.081113083078969,0.433091948734525
0.100000000000000,0.433335982421180
0.123284673944207,0.433583443470480
0.151991108295293,0.433834478317206
0.187381742286039,0.434089244125845
0.231012970008316,0.434347909924891
0.284803586843580,0.434610657900100
0.351119173421513,0.434877684874822
0.432876128108306,0.435149204011556
0.533669923120630,0.435425446776577
0.657933224657568,0.435706665219096
0.811130830789689,0.435993134628791
1.000000000000000,0.436285156651453


==> dataAnalysisScript/readme.txt <==
Author of this file: Corsin Pfister

This file explains the usage of the Python script "analysis.py" that accompanies the
article "Capacity estimation and verification of quantum channels with
arbitrarily correlated errors" by C. Pfister, M. A. Rol, A. Mantri, 
M. Tomamichel and S. Wehner. This file takes an hdf5 file with experimental data
as its input and produces three plots, corresponding to figures 4(b), 5(a) and
5(b) of the article.

In this readme file, I assume that you use Linux or MacOS. If you use a
different operating system, the commands given in this readme file need to be
modified accordingly.

To use "analysis.py", open a terminal emulator and change to the directory that
contains "analysis.py". Then execute it by typing

./analysis.py datafile.hdf5

where "datafile.hdf5" is the hdf5-file containing the experimental data for
which the plots are to be generated. Some information is printed to standard
output, and eventually, a window should pop up, showing the three plots. For
more information on what the three plots show, see the captions of figures 4(b),
5(a) and 5(b) of the article.

This script makes the following assumptions:

(*) The file "analysis.py" is executable. If it is not executable, make it
    executable by typing

    sudo chmod +x analysis.py

(*) Python 3 is installed on your system (it's been tested with Python 3.5.2).
    If it is not installed, install it with your operating system's packet
    manager or visit www.python.org for more information.

(*) The Python modules numpy, matplotlib, argparse, h5py, scipy and sys are
    installed. If they are not installed, install them using pip (see
    https://pip.pypa.io/en/stable/ for more information on pip).

(*) The data of the experiment is stored in an hdf5 file, in a group named
    "Experimental Data" and in a dataset called "Data" within that group. If
    your hdf5 file uses different names for the group and the dataset, change
    the value of the "groupname" and "datasetname" variable in the CONFIGURATION
    AND PARAMETERS section of the "analysis.py" file.

    The dataset is assumed to have three columns, where
    - the first column indicates the used basis (either 0 or 1)
    - the second column indicates the prepared state (either 0 or 1)
    - the third column indicates the measured state (either 0 or 1)

    If your data is not available in the hdf5 format, you need to write a
    replacement for the "extract" function in "analysis.py". It needs to return
    a NumPy array with three columns as described above (the NumPy array is what
    the calculation is performed on, eventually).

You may want to modify some of the parameters that are set in the CONFIGURATION
AND PARAMETERS section of the "analysis.py" file. Currently, the parameters are
set to the same parameters that we used to generate our plots for the article.
The comments in that section should be sufficient to explain the meaning of the
parameters.

